Dynamic Optimization of Virtual Inertia and Damping in Converter-Based Power Systems

The transition towards a sustainable power system is enabled by the replacement of conventional synchronous generators with converter-interfaced renewable energy sources. However, the resulting loss of rotational inertia and governor damping causes significant frequency deviations and can therefore cause instability. The focus of this paper is the optimal allocation of virtual inertia and damping in the power system activated by established converter control schemes. To this end, we propose a novel dynamic optimization algorithm that considers performance metrics for system stability, cost-efficiency, and resilience. In addition, our algorithm considers the magnitudes and locations of disturbances in the power system for the optimal allocation. Finally, we validate our approach on a three-area system and also compare our results with a $\mathcal{H}_2$ system-norm-based allocation approach.

==> data/disturbance_sensitivity/disturbances_and_probabilities_3.txt <==
-3.00000000	0.00318797
-2.75000000	0.00696316
-2.50000000	0.01278499
-2.25000000	0.01973314
-2.00000000	0.02560317
-1.75000000	0.02792499
-1.50000000	0.02560317
-1.25000000	0.01973314
-1.00000000	0.01278499
-0.75000000	0.00696316
-0.50000000	0.00318797
-0.25000000	0.00122694
0.00000000	0.00000000
0.25000000	0.00000292
0.50000000	0.00003702
0.75000000	0.00031733
1.00000000	0.00184041
1.25000000	0.00722231
1.50000000	0.01917749
1.75000000	0.03445570
2.00000000	0.04188748
2.25000000	0.03445570
2.50000000	0.01917749
2.75000000	0.00722231
3.00000000	0.00184041


==> data/disturbance_sensitivity/disturbances_and_probabilities_6.txt <==
-3.00000000	0.00469323
-2.75000000	0.01125846
-2.50000000	0.02103358
-2.25000000	0.03060367
-2.00000000	0.03467851
-1.75000000	0.03060367
-1.50000000	0.02103358
-1.25000000	0.01125846
-1.00000000	0.00469323
-0.75000000	0.00152367
-0.50000000	0.00038524
-0.25000000	0.00007586
0.00000000	0.00000000
0.25000000	0.00011172
0.50000000	0.00041079
0.75000000	0.00126972
1.00000000	0.00329913
1.25000000	0.00720597
1.50000000	0.01323081
1.75000000	0.02042126
2.00000000	0.02649598
2.25000000	0.02889875
2.50000000	0.02649598
2.75000000	0.02042126
3.00000000	0.01323081


==> data/disturbance_sensitivity/disturbances_and_probabilities_9.txt <==
-3.00000000	0.00003699
-2.75000000	0.00031703
-2.50000000	0.00183867
-2.25000000	0.00721550
-2.00000000	0.01915941
-1.75000000	0.03442323
-1.50000000	0.04184801
-1.25000000	0.03442323
-1.00000000	0.01915941
-0.75000000	0.00721550
-0.50000000	0.00183867
-0.25000000	0.00031703
0.00000000	0.00000000
0.25000000	0.00122578
0.50000000	0.00318496
0.75000000	0.00695660
1.00000000	0.01277294
1.25000000	0.01971455
1.50000000	0.02557905
1.75000000	0.02789867
2.00000000	0.02557905
2.25000000	0.01971455
2.50000000	0.01277294
2.75000000	0.00695660
3.00000000	0.00318496


==> data/disturbance_sensitivity/optimization_results.txt <==
-3.0000 113.9931 12.7324 19.9899 120.0000 4.7746 113.7370 7.2193 92.6378 19.9899 111.2979 120.0000 7.4962 7.2193 12.7324 91.3818 113.9338 4.7746 120.0000
-2.7500 96.1911 12.7324 19.9899 120.0000 4.7746 99.5311 7.2193 77.9167 19.9899 97.0932 120.0000 7.4962 7.2193 12.7324 76.5551 99.8638 4.7746 120.0000
-2.5000 78.6924 12.7324 19.9899 120.0000 4.7746 85.1446 7.2193 62.7434 19.9899 82.5391 120.0000 7.4962 7.2193 12.7324 61.2708 71.2278 18.8713 120.0000
-2.2500 63.5268 12.7324 19.9899 120.0000 67.3128 7.4962 7.2193 46.9515 19.9899 67.4777 120.0000 7.4962 7.2193 12.7324 45.3176 70.2214 4.7746 120.0000
-2.0000 47.6232 12.7324 19.9899 120.0000 51.6375 7.4962 7.2193 30.2739 19.9899 51.8405 120.0000 7.4962 7.2193 12.7324 28.4597 54.5840 4.7746 120.0000
-1.7500 30.5375 12.7324 19.9899 120.0000 35.3081 7.4962 7.2193 12.7324 19.9899 35.2048 119.9999 7.4962 7.2193 12.7324 19.9899 37.9260 4.7746 119.9999
-1.5000 11.3969 12.7324 19.9899 120.0000 18.2269 7.4962 7.2193 12.7324 19.9899 2.7072 120.0000 22.7884 7.2193 12.7324 19.9899 20.7212 4.7746 120.0000
-1.2500 7.2193 12.7324 19.9899 77.6007 42.1817 7.4962 7.2193 12.7324 19.9899 2.7072 117.0659 7.4962 7.2193 12.7324 19.9899 2.7072 4.7746 119.7882
-1.0000 7.2193 12.7324 19.9899 64.1690 36.0177 7.4962 7.2193 12.7324 19.9899 2.7073 97.4721 7.4963 7.2193 12.7324 19.9899 2.7073 4.7746 100.1945
-0.7500 7.2193 12.7324 19.9899 48.3632 30.2376 7.4963 7.2193 12.7324 19.9899 2.7077 72.1967 11.1871 7.2193 12.7324 19.9899 5.4626 4.7747 75.8553
-0.5000 7.2193 12.7324 19.9899 30.9281 21.1045 9.0900 7.2193 12.7324 19.9899 7.1363 40.6408 13.3411 7.2193 12.7324 19.9899 8.5073 8.8818 43.7303
-0.2500 7.2193 12.7324 19.9899 13.6823 7.1842 7.4963 7.2193 12.7324 19.9899 2.7074 18.1571 7.4963 7.2193 12.7324 19.9899 2.7078 5.9374 19.7160
0.0000 7.2193 12.7324 19.9899 2.7072 4.7746 7.4962 7.2193 12.7324 19.9899 2.7072 4.7746 7.4962 7.2193 12.7324 19.9899 2.7072 4.7746 7.4962
0.2500 7.2193 12.7324 19.9899 13.6823 7.1842 7.4963 7.2193 12.7324 19.9899 2.7074 18.1571 7.4963 7.2193 12.7324 19.9899 2.7078 5.9374 19.7160
0.5000 7.2193 12.7324 19.9899 30.9281 21.1045 9.0900 7.2193 12.7324 19.9899 7.1363 40.6408 13.3411 7.2193 12.7324 19.9899 8.5073 8.8818 43.7303
0.7500 7.2193 12.7324 19.9899 48.3632 30.2376 7.4963 7.2193 12.7324 19.9899 2.7077 72.1967 11.1871 7.2193 12.7324 19.9899 5.4626 4.7747 75.8553
1.0000 7.2193 12.7324 19.9899 64.1690 36.0177 7.4962 7.2193 12.7324 19.9899 2.7073 97.4721 7.4963 7.2193 12.7324 19.9899 2.7073 4.7746 100.1945
1.2500 7.2193 12.7324 19.9899 77.6007 42.1817 7.4962 7.2193 12.7324 19.9899 2.7072 117.0659 7.4962 7.2193 12.7324 19.9899 2.7072 4.7746 119.7882
1.5000 11.3969 12.7324 19.9899 120.0000 18.2269 7.4962 7.2193 12.7324 19.9899 2.7072 120.0000 22.7884 7.2193 12.7324 19.9899 20.7212 4.7746 120.0000
1.7500 30.5375 12.7324 19.9899 120.0000 35.3081 7.4962 7.2193 12.7324 19.9899 35.2048 119.9999 7.4962 7.2193 12.7324 19.9899 37.9260 4.7746 119.9999
2.0000 47.6232 12.7324 19.9899 120.0000 51.6375 7.4962 7.2193 30.2739 19.9899 51.8405 120.0000 7.4962 7.2193 12.7324 28.4597 54.5840 4.7746 120.0000
2.2500 63.5268 12.7324 19.9899 120.0000 67.3128 7.4962 7.2193 46.9515 19.9899 67.4777 120.0000 7.4962 7.2193 12.7324 45.3176 70.2214 4.7746 120.0000
2.5000 78.6924 12.7324 19.9899 120.0000 4.7746 85.1446 7.2193 62.7434 19.9899 82.5391 120.0000 7.4962 7.2193 12.7324 61.2708 71.2278 18.8713 120.0000
2.7500 96.1911 12.7324 19.9899 120.0000 4.7746 99.5311 7.2193 77.9167 19.9899 97.0932 120.0000 7.4962 7.2193 12.7324 76.5551 99.8638 4.7746 120.0000
3.0000 113.9931 12.7324 19.9899 120.0000 4.7746 113.7370 7.2193 92.6378 19.9899 111.2979 120.0000 7.4962 7.2193 12.7324 91.3818 113.9338 4.7746 120.0000


==> data/disturbance_sensitivity/time_domain_results/bus3_max_nadir_initial.txt <==
Time	Frequency
# Critical Disturbance Magnitude: 3.0
# Disturbance Location: Bus 6

0.000000	0.000000
0.023258	0.000000
0.096742	0.000000
0.150000	0.000000
0.173258	0.000000
0.246742	0.000000
0.300000	0.000000
0.323258	0.000000
0.396742	0.000000
0.450000	0.000000
0.473258	0.000000
0.546742	0.000000
0.600000	0.000000
0.623258	0.000000
0.696742	0.000000
0.750000	0.000000
0.773258	0.000000
0.846742	0.000000
0.900000	0.000000
0.923258	0.000036
0.996742	-0.000101
1.050000	0.000333
1.073258	0.000819
1.146742	0.001129
1.200000	0.001313
1.223258	0.001742
1.296742	0.002998
1.350000	0.003870
1.373258	0.004339
1.446742	0.005429
1.500000	0.006040
1.523258	0.006403
1.596742	0.007497
1.650000	0.007965
1.673258	0.008035
1.746742	0.008490
1.800000	0.009044
1.823258	0.009346
1.896742	0.010173
1.950000	0.010680
1.973258	0.010878
2.046742	0.011891
2.100000	0.012870
2.123258	0.013323
2.196742	0.014414
2.250000	0.014961
2.273258	0.015164
2.346742	0.015819
2.400000	0.016253
2.423258	0.016413
2.496742	0.016851
2.550000	0.017228
2.573258	0.017445
2.646742	0.018282
2.700000	0.018954
2.723258	0.019239
2.796742	0.020251
2.850000	0.021079
2.873258	0.021465
2.946742	0.022489
3.000000	0.022993
3.023258	0.023139
3.096742	0.023533
3.150000	0.023823
3.173258	0.023968
3.246742	0.024427
3.300000	0.024804
3.323258	0.024991
3.396742	0.025778
3.450000	0.026492
3.473258	0.026827
3.546742	0.027896
3.600000	0.028640
3.623258	0.028951
3.696742	0.029784
3.750000	0.030207
3.773258	0.030334
3.846742	0.030614
3.900000	0.030800
3.923258	0.030904
3.996742	0.031330
4.050000	0.031736
4.073258	0.031937
4.146742	0.032731
4.200000	0.033437
4.223258	0.033774
4.296742	0.034828
4.350000	0.035510
4.373258	0.035770
4.446742	0.036420
4.500000	0.036738
4.523258	0.036840
4.596742	0.037064
4.650000	0.037211
4.673258	0.037291
4.746742	0.037682
4.800000	0.038102
4.823258	0.038321
4.896742	0.039146
4.950000	0.039836
4.973258	0.040153
5.046742	0.041118
5.100000	0.041717
5.123258	0.041937
5.196742	0.042449
5.250000	0.042681
5.273258	0.042756
5.346742	0.042941
5.400000	0.043084
5.423258	0.043161
5.496742	0.043551
5.550000	0.043980
5.573258	0.044207
5.646742	0.045042
5.700000	0.045701
5.723258	0.045990
5.796742	0.046828
5.850000	0.047325
5.873258	0.047505
5.946742	0.047911
6.000000	0.048090
6.023258	0.048149
6.096742	0.048315
6.150000	0.048470
6.173258	0.048557
6.246742	0.048976
6.300000	0.049417
6.323258	0.049645
6.396742	0.050452
6.450000	0.051055
6.473258	0.051308
6.546742	0.052006
6.600000	0.052400
6.623258	0.052540
6.696742	0.052861
6.750000	0.053013
6.773258	0.053066
6.846742	0.053243
6.900000	0.053424
6.923258	0.053526
6.996742	0.053988
7.050000	0.054438
7.073258	0.054661
7.146742	0.055407
7.200000	0.055931
7.223258	0.056141
7.296742	0.056695
7.350000	0.056994
7.373258	0.057099
7.446742	0.057356
7.500000	0.057498
7.523258	0.057555
7.596742	0.057770
7.650000	0.057990
7.673258	0.058111
7.746742	0.058613
7.800000	0.059063
7.823258	0.059275
7.896742	0.059935
7.950000	0.060363
7.973258	0.060526
8.046742	0.060939
8.100000	0.061156
8.123258	0.061235
8.196742	0.061448
8.250000	0.061595
8.273258	0.061664
8.346742	0.061934
8.400000	0.062202
8.423258	0.062341
8.496742	0.062874
8.550000	0.063309
8.573258	0.063502
8.646742	0.064058
8.700000	0.064385
8.723258	0.064502
8.796742	0.064786
8.850000	0.064936
8.873258	0.064995
8.946742	0.065186
9.000000	0.065351
9.023258	0.065434
9.096742	0.065770
9.150000	0.066084
9.173258	0.066240
9.246742	0.066788
9.300000	0.067192
9.323258	0.067361
9.396742	0.067803
9.450000	0.068031
9.473258	0.068106
9.546742	0.068279
9.600000	0.068379
9.623258	0.068425
9.696742	0.068613
9.750000	0.068804
9.773258	0.068905
9.846742	0.069304
9.900000	0.069658
9.923258	0.069826
9.996742	0.070368
10.050000	0.070729
10.073258	0.070869
10.146742	0.071196
10.200000	0.071336
10.223258	0.071375
10.296742	0.071460
10.350000	0.071527
10.373258	0.071567
10.446742	0.071766
10.500000	0.071989
10.523258	0.072107
10.596742	0.072561
10.650000	0.072940
10.673258	0.073113
10.746742	0.073628
10.800000	0.073936
10.823258	0.074045
10.896742	0.074265
10.950000	0.074331
10.973258	0.074343
11.046742	0.074368
11.100000	0.074418
11.123258	0.074457
11.196742	0.074679
11.250000	0.074932
11.273258	0.075065
11.346742	0.075557
11.400000	0.075945
11.423258	0.076114
11.496742	0.076583
11.550000	0.076832
11.573258	0.076912
11.646742	0.077039
11.700000	0.077051
11.723258	0.077043
11.796742	0.077036
11.850000	0.077084
11.873258	0.077127
11.946742	0.077377
12.000000	0.077656
12.023258	0.077799
12.096742	0.078308
12.150000	0.078685
12.173258	0.078842
12.246742	0.079249
12.300000	0.079440
12.323258	0.079493
12.396742	0.079548
12.450000	0.079524
12.473258	0.079508
12.546742	0.079493
12.600000	0.079552
12.623258	0.079603
12.696742	0.079882
12.750000	0.080177
12.773258	0.080325
12.846742	0.080825
12.900000	0.081173
12.923258	0.081312
12.996742	0.081647
13.050000	0.081783
13.073258	0.081814
13.146742	0.081820
13.200000	0.081782
13.223258	0.081764
13.296742	0.081765
13.350000	0.081845
13.373258	0.081906
13.446742	0.082209
13.500000	0.082508
13.523258	0.082653
13.596742	0.083119
13.650000	0.083424
13.673258	0.083540
13.746742	0.083798
13.800000	0.083887
13.823258	0.083901
13.896742	0.083882
13.950000	0.083848
13.973258	0.083837
14.046742	0.083871
14.100000	0.083978
14.123258	0.084049
14.196742	0.084368
14.250000	0.084658
14.273258	0.084794
14.346742	0.085204
14.400000	0.085453
14.423258	0.085543
14.496742	0.085727
14.550000	0.085778
14.573258	0.085783
14.646742	0.085761
14.700000	0.085746
14.723258	0.085748
14.796742	0.085828
14.850000	0.085963
14.873258	0.086043
14.946742	0.086365
15.000000	0.086634
15.023258	0.086753
15.096742	0.087090
15.150000	0.087278
15.173258	0.087341
15.246742	0.087458
15.300000	0.087484
15.323258	0.087485
15.396742	0.087479
15.450000	0.087496
15.473258	0.087515
15.546742	0.087647
15.600000	0.087808
15.623258	0.087894
15.696742	0.088206
15.750000	0.088441
15.773258	0.088539
15.846742	0.088793
15.900000	0.088918
15.923258	0.088956
15.996742	0.089017
16.050000	0.089030
16.073258	0.089032
16.146742	0.089058
16.200000	0.089114
16.223258	0.089152
16.296742	0.089335
16.350000	0.089516
16.373258	0.089605
16.446742	0.089894
16.500000	0.090086
16.523258	0.090159
16.596742	0.090327
16.650000	0.090393
16.673258	0.090409
16.746742	0.090429
16.800000	0.090439
16.823258	0.090447
16.896742	0.090516
16.950000	0.090613
16.973258	0.090669
17.046742	0.090897
17.100000	0.091091
17.123258	0.091178
17.196742	0.091431
17.250000	0.091574
17.273258	0.091622
17.346742	0.091709
17.400000	0.091724
17.423258	0.091723
17.496742	0.091717
17.550000	0.091734
17.573258	0.091751
17.646742	0.091866
17.700000	0.092002
17.723258	0.092075
17.796742	0.092336
17.850000	0.092533
17.873258	0.092614
17.946742	0.092823
18.000000	0.092916
18.023258	0.092940
18.096742	0.092954
18.150000	0.092931
18.173258	0.092918
18.246742	0.092901
18.300000	0.092932
18.323258	0.092961
18.396742	0.093121
18.450000	0.093290
18.473258	0.093374
18.546742	0.093655
18.600000	0.093843
18.623258	0.093916
18.696742	0.094074
18.750000	0.094121
18.773258	0.094123
18.846742	0.094081
18.900000	0.094031
18.923258	0.094012
18.996742	0.093999
19.050000	0.094048
19.073258	0.094089
19.146742	0.094288
19.200000	0.094480
19.223258	0.094572
19.296742	0.094855
19.350000	0.095026
19.373258	0.095086
19.446742	0.095194
19.500000	0.095199
19.523258	0.095185
19.596742	0.095104
19.650000	0.095042
19.673258	0.095022
19.746742	0.095024
19.800000	0.095095
19.823258	0.095145
19.896742	0.095373
19.950000	0.095577
19.973258	0.095670
20.046742	0.095938
20.100000	0.096085
20.123258	0.096131
20.196742	0.096191
20.250000	0.096165
20.273258	0.096140
20.346742	0.096039
20.400000	0.095978
20.423258	0.095963
20.496742	0.095987
20.550000	0.096078
20.573258	0.096136
20.646742	0.096380
20.700000	0.096582
20.723258	0.096671
20.796742	0.096910
20.850000	0.097026
20.873258	0.097058
20.946742	0.097077
21.000000	0.097031
21.023258	0.097000
21.096742	0.096899
21.150000	0.096851
21.173258	0.096843
21.246742	0.096895
21.300000	0.097003
21.323258	0.097066
21.396742	0.097310
21.450000	0.097499
21.473258	0.097578
21.546742	0.097776
21.600000	0.097860
21.623258	0.097878
21.696742	0.097865
21.750000	0.097810
21.773258	0.097779
21.846742	0.097695
21.900000	0.097669
21.923258	0.097672
21.996742	0.097752
22.050000	0.097871
22.073258	0.097935
22.146742	0.098165
22.200000	0.098329
22.223258	0.098394
22.296742	0.098544
22.350000	0.098595
22.373258	0.098601
22.446742	0.098568
22.500000	0.098515
22.523258	0.098491
22.596742	0.098437
22.650000	0.098438
22.673258	0.098452
22.746742	0.098559
22.800000	0.098682
22.823258	0.098744
22.896742	0.098946
22.950000	0.099077
22.973258	0.099125
23.046742	0.099224
23.100000	0.099245
23.123258	0.099242
23.196742	0.099200
23.250000	0.099160
23.273258	0.099144
23.346742	0.099130
23.400000	0.099161
23.423258	0.099187
23.496742	0.099315
23.550000	0.099435
23.573258	0.099490
23.646742	0.099655
23.700000	0.099747
23.723258	0.099777
23.796742	0.099825
23.850000	0.099822
23.873258	0.099813
23.946742	0.099774
24.000000	0.099753
24.023258	0.099750
24.096742	0.099780
24.150000	0.099840
24.173258	0.099876
24.246742	0.100016
24.300000	0.100127
24.323258	0.100174
24.396742	0.100293
24.450000	0.100345
24.473258	0.100358
24.546742	0.100360
24.600000	0.100339
24.623258	0.100327
24.696742	0.100301
24.750000	0.100305
24.773258	0.100315
24.846742	0.100389
24.900000	0.100475
24.923258	0.100518
24.996742	0.100662
25.050000	0.100757
25.073258	0.100792
25.146742	0.100863
25.200000	0.100877
25.223258	0.100874
25.296742	0.100840
25.350000	0.100808
25.373258	0.100797
25.446742	0.100791
25.500000	0.100821
25.523258	0.100845
25.596742	0.100958
25.650000	0.101062
25.673258	0.101111
25.746742	0.101250
25.800000	0.101325
25.823258	0.101347
25.896742	0.101372
25.950000	0.101352
25.973258	0.101336
26.046742	0.101275
26.100000	0.101241
26.123258	0.101233
26.196742	0.101251
26.250000	0.101307
26.273258	0.101343
26.346742	0.101486
26.400000	0.101602
26.423258	0.101652
26.496742	0.101778
26.550000	0.101830
26.573258	0.101840
26.646742	0.101823
26.700000	0.101777
26.723258	0.101751
26.796742	0.101677
26.850000	0.101646
26.873258	0.101643
26.946742	0.101688
27.000000	0.101766
27.023258	0.101810
27.096742	0.101974
27.150000	0.102093
27.173258	0.102140
27.246742	0.102246
27.300000	0.102275
27.323258	0.102274
27.396742	0.102223
27.450000	0.102159
27.473258	0.102129
27.546742	0.102053
27.600000	0.102032
27.623258	0.102035
27.696742	0.102104
27.750000	0.102199
27.773258	0.102249
27.846742	0.102420
27.900000	0.102533
27.923258	0.102575
27.996742	0.102656
28.050000	0.102663
28.073258	0.102653
28.146742	0.102579
28.200000	0.102508
28.223258	0.102477
28.296742	0.102409
28.350000	0.102402
28.373258	0.102412
28.446742	0.102501
28.500000	0.102605
28.523258	0.102657
28.596742	0.102823
28.650000	0.102924
28.673258	0.102958
28.746742	0.103011
28.800000	0.103000
28.823258	0.102983
28.896742	0.102898
28.950000	0.102829
28.973258	0.102801
29.046742	0.102751
29.100000	0.102760
29.123258	0.102777
29.196742	0.102879
29.250000	0.102985
29.273258	0.103035
29.346742	0.103184
29.400000	0.103266
29.423258	0.103291
29.496742	0.103317
29.550000	0.103292
29.573258	0.103272
29.646742	0.103188
29.700000	0.103128
29.723258	0.103107
29.796742	0.103081
29.850000	0.103105
29.873258	0.103128
29.946742	0.103237
30.000000	0.103336
30.023258	0.103381
30.096742	0.103504
30.150000	0.103563
30.173258	0.103578
30.246742	0.103580
30.300000	0.103547
30.323258	0.103526
30.396742	0.103453
30.450000	0.103410
30.473258	0.103398
30.546742	0.103399
30.600000	0.103438
30.623258	0.103464
30.696742	0.103572
30.750000	0.103658
30.773258	0.103695
30.846742	0.103784
30.900000	0.103819
30.923258	0.103824
30.996742	0.103807
31.050000	0.103771
31.073258	0.103752
31.146742	0.103699
31.200000	0.103678
31.223258	0.103676
31.296742	0.103705
31.350000	0.103755
31.373258	0.103783
31.446742	0.103881
31.500000	0.103950
31.523258	0.103976
31.596742	0.104029
31.650000	0.104039
31.673258	0.104036
31.746742	0.104005
31.800000	0.103972
31.823258	0.103958
31.896742	0.103931
31.950000	0.103934
31.973258	0.103942
32.046742	0.103996
32.100000	0.104053
32.123258	0.104081
32.196742	0.104164
32.250000	0.104210
32.273258	0.104225
32.346742	0.104242
32.400000	0.104230
32.423258	0.104220
32.496742	0.104181
32.550000	0.104157
32.573258	0.104149
32.646742	0.104151
32.700000	0.104177
32.723258	0.104195
32.796742	0.104269
32.850000	0.104329
32.873258	0.104354
32.946742	0.104417
33.000000	0.104440
33.023258	0.104443
33.096742	0.104427
33.150000	0.104398
33.173258	0.104384
33.246742	0.104344
33.300000	0.104331
33.323258	0.104331
33.396742	0.104362
33.450000	0.104409
33.473258	0.104434
33.546742	0.104521
33.600000	0.104580
33.623258	0.104601
33.696742	0.104641
33.750000	0.104641
33.773258	0.104634
33.846742	0.104590
33.900000	0.104549
33.923258	0.104532
33.996742	0.104498
34.050000	0.104498
34.073258	0.104506
34.146742	0.104563
34.200000	0.104626
34.223258	0.104657
34.296742	0.104751
34.350000	0.104803
34.373258	0.104819
34.446742	0.104835
34.500000	0.104815
34.523258	0.104800
34.596742	0.104736
34.650000	0.104689
34.673258	0.104672
34.746742	0.104648
34.800000	0.104662
34.823258	0.104677
34.896742	0.104755
34.950000	0.104829
34.973258	0.104863
35.046742	0.104955
35.100000	0.104998
35.123258	0.105008
35.196742	0.105001
35.250000	0.104966
35.273258	0.104945
35.346742	0.104869
35.400000	0.104823
35.423258	0.104808
35.496742	0.104796
35.550000	0.104823
35.573258	0.104844
35.646742	0.104937
35.700000	0.105015
35.723258	0.105048
35.796742	0.105132
35.850000	0.105164
35.873258	0.105168
35.946742	0.105142
36.000000	0.105096
36.023258	0.105072
36.096742	0.104994
36.150000	0.104953
36.173258	0.104942
36.246742	0.104946
36.300000	0.104983
36.323258	0.105008
36.396742	0.105107
36.450000	0.105183
36.473258	0.105214
36.546742	0.105283
36.600000	0.105302
36.623258	0.105301
36.696742	0.105261
36.750000	0.105210
36.773258	0.105185
36.846742	0.105115
36.900000	0.105083
36.923258	0.105076
36.996742	0.105095
37.050000	0.105140
37.073258	0.105167
37.146742	0.105264
37.200000	0.105332
37.223258	0.105358
37.296742	0.105409
37.350000	0.105415
37.373258	0.105409
37.446742	0.105361
37.500000	0.105312
37.523258	0.105289
37.596742	0.105232
37.650000	0.105213
37.673258	0.105212
37.746742	0.105244
37.800000	0.105293
37.823258	0.105319
37.896742	0.105406
37.950000	0.105461
37.973258	0.105481
38.046742	0.105512
38.100000	0.105506
38.123258	0.105497
38.196742	0.105447
38.250000	0.105405
38.273258	0.105387
38.346742	0.105348
38.400000	0.105343
38.423258	0.105348
38.496742	0.105390
38.550000	0.105438
38.573258	0.105462
38.646742	0.105533
38.700000	0.105572
38.723258	0.105584
38.796742	0.105595
38.850000	0.105580
38.873258	0.105569
38.946742	0.105523
39.000000	0.105491
39.023258	0.105480
39.096742	0.105463
39.150000	0.105472
39.173258	0.105482
39.246742	0.105531
39.300000	0.105575
39.323258	0.105594
39.396742	0.105645
39.450000	0.105666
39.473258	0.105670
39.546742	0.105662
39.600000	0.105641
39.623258	0.105629
39.696742	0.105593
39.750000	0.105574
39.773258	0.105570
39.846742	0.105577
39.900000	0.105599
39.923258	0.105612
39.996742	0.105663
40.050000	0.105699
40.073258	0.105713
40.146742	0.105741
40.200000	0.105744
40.223258	0.105741
40.296742	0.105717
40.350000	0.105693
40.373258	0.105682
40.446742	0.105659
40.500000	0.105656
40.523258	0.105659
40.596742	0.105687
40.650000	0.105719
40.673258	0.105736
40.746742	0.105784
40.800000	0.105810
40.823258	0.105818
40.896742	0.105822
40.950000	0.105809
40.973258	0.105800
41.046742	0.105765
41.100000	0.105741
41.123258	0.105733
41.196742	0.105725
41.250000	0.105737
41.273258	0.105747
41.346742	0.105793
41.400000	0.105832
41.423258	0.105849
41.496742	0.105892
41.550000	0.105906
41.573258	0.105908
41.646742	0.105891
41.700000	0.105864
41.723258	0.105851
41.796742	0.105809
41.850000	0.105788
41.873258	0.105783
41.946742	0.105791
42.000000	0.105817
42.023258	0.105832
42.096742	0.105892
42.150000	0.105935
42.173258	0.105951
42.246742	0.105984
42.300000	0.105988
42.323258	0.105983
42.396742	0.105948
42.450000	0.105912
42.473258	0.105895
42.546742	0.105852
42.600000	0.105837
42.623258	0.105836
42.696742	0.105859
42.750000	0.105895
42.773258	0.105915
42.846742	0.105982
42.900000	0.106025
42.923258	0.106040
42.996742	0.106062
43.050000	0.106054
43.073258	0.106044
43.146742	0.105997
43.200000	0.105955
43.223258	0.105938
43.296742	0.105898
43.350000	0.105890
43.373258	0.105893
43.446742	0.105928
43.500000	0.105972
43.523258	0.105994
43.596742	0.106063
43.650000	0.106101
43.673258	0.106113
43.746742	0.106123
43.800000	0.106107
43.823258	0.106094
43.896742	0.106039
43.950000	0.105997
43.973258	0.105980
44.046742	0.105948
44.100000	0.105947
44.123258	0.105954
44.196742	0.105998
44.250000	0.106045
44.273258	0.106068
44.346742	0.106132
44.400000	0.106164
44.423258	0.106172
44.496742	0.106171
44.550000	0.106147
44.573258	0.106132
44.646742	0.106076
44.700000	0.106038
44.723258	0.106024
44.796742	0.106002
44.850000	0.106009
44.873258	0.106018
44.946742	0.106068
45.000000	0.106114
45.023258	0.106135
45.096742	0.106190
45.150000	0.106213
45.173258	0.106217
45.246742	0.106206
45.300000	0.106179
45.323258	0.106163
45.396742	0.106112
45.450000	0.106080
45.473258	0.106070
45.546742	0.106060
45.600000	0.106074
45.623258	0.106085
45.696742	0.106135
45.750000	0.106177
45.773258	0.106194
45.846742	0.106236
45.900000	0.106249
45.923258	0.106249
45.996742	0.106230
46.050000	0.106203
46.073258	0.106189
46.146742	0.106146
46.200000	0.106125
46.223258	0.106119
46.296742	0.106122
46.350000	0.106141
46.373258	0.106153
46.446742	0.106199
46.500000	0.106232
46.523258	0.106245
46.596742	0.106271
46.650000	0.106274
46.673258	0.106271
46.746742	0.106247
46.800000	0.106222
46.823258	0.106211
46.896742	0.106182
46.950000	0.106171
46.973258	0.106171
47.046742	0.106185
47.100000	0.106207
47.123258	0.106219
47.196742	0.106257
47.250000	0.106281
47.273258	0.106288
47.346742	0.106298
47.400000	0.106291
47.423258	0.106286
47.496742	0.106260
47.550000	0.106240
47.573258	0.106232
47.646742	0.106218
47.700000	0.106219
47.723258	0.106223
47.796742	0.106247
47.850000	0.106270
47.873258	0.106281
47.946742	0.106309
48.000000	0.106321
48.023258	0.106323
48.096742	0.106317
48.150000	0.106303
48.173258	0.106295
48.246742	0.106270
48.300000	0.106257
48.323258	0.106254
48.396742	0.106256
48.450000	0.106268
48.473258	0.106276
48.546742	0.106307
48.600000	0.106329
48.623258	0.106337
48.696742	0.106353
48.750000	0.106353
48.773258	0.106350
48.846742	0.106330
48.900000	0.106311
48.923258	0.106302
48.996742	0.106282
49.050000	0.106277
49.073258	0.106277
49.146742	0.106294
49.200000	0.106316
49.223258	0.106327
49.296742	0.106361
49.350000	0.106380
49.373258	0.106386
49.446742	0.106389
49.500000	0.106379
49.523258	0.106371
49.596742	0.106341
49.650000	0.106318
49.673258	0.106310
49.746742	0.106295
49.800000	0.106298
49.823258	0.106304
49.896742	0.106333
49.950000	0.106362
49.973258	0.106374
50.046742	0.106409
50.100000	0.106424
50.123258	0.106427
50.196742	0.106418
50.250000	0.106398
50.273258	0.106387
50.346742	0.106350
50.400000	0.106327
50.423258	0.106320
50.496742	0.106313
50.550000	0.106324
50.573258	0.106332
50.646742	0.106371
50.700000	0.106404
50.723258	0.106417
50.796742	0.106449
50.850000	0.106458
50.873258	0.106458
50.946742	0.106439
51.000000	0.106413
51.023258	0.106400
51.096742	0.106360
51.150000	0.106339
51.173258	0.106334
51.246742	0.106335
51.300000	0.106352
51.323258	0.106363
51.396742	0.106407
51.450000	0.106441
51.473258	0.106454
51.546742	0.106481
51.600000	0.106484
51.623258	0.106481
51.696742	0.106454
51.750000	0.106425
51.773258	0.106411
51.846742	0.106373
51.900000	0.106356
51.923258	0.106352
51.996742	0.106361
52.050000	0.106382
52.073258	0.106395
52.146742	0.106441
52.200000	0.106472
52.223258	0.106483
52.296742	0.106503
52.350000	0.106501
52.373258	0.106496
52.446742	0.106464
52.500000	0.106435
52.523258	0.106422
52.596742	0.106388
52.650000	0.106376
52.673258	0.106375
52.746742	0.106390
52.800000	0.106414
52.823258	0.106427
52.896742	0.106470
52.950000	0.106497
52.973258	0.106506
53.046742	0.106517
53.100000	0.106510
53.123258	0.106503
53.196742	0.106471
53.250000	0.106444
53.273258	0.106433
53.346742	0.106407
53.400000	0.106401
53.423258	0.106403
53.496742	0.106422
53.550000	0.106447
53.573258	0.106459
53.646742	0.106496
53.700000	0.106516
53.723258	0.106521
53.796742	0.106524
53.850000	0.106514
53.873258	0.106506
53.946742	0.106476
54.000000	0.106454
54.023258	0.106445
54.096742	0.106430
54.150000	0.106430
54.173258	0.106433
54.246742	0.106456
54.300000	0.106478
54.323258	0.106488
54.396742	0.106516
54.450000	0.106528
54.473258	0.106531
54.546742	0.106526
54.600000	0.106513
54.623258	0.106505
54.696742	0.106480
54.750000	0.106465
54.773258	0.106460
54.846742	0.106455
54.900000	0.106461
54.923258	0.106466
54.996742	0.106489
55.050000	0.106507
55.073258	0.106515
55.146742	0.106532
55.200000	0.106536
55.223258	0.106535
55.296742	0.106523
55.350000	0.106510
55.373258	0.106503
55.446742	0.106485
55.500000	0.106477
55.523258	0.106476
55.596742	0.106481
55.650000	0.106492
55.673258	0.106499
55.746742	0.106520
55.800000	0.106533
55.823258	0.106537
55.896742	0.106543
55.950000	0.106539
55.973258	0.106535
56.046742	0.106519
56.100000	0.106506
56.123258	0.106501
56.196742	0.106492
56.250000	0.106492
56.273258	0.106494
56.346742	0.106509
56.400000	0.106523
56.423258	0.106530
56.496742	0.106548
56.550000	0.106555
56.573258	0.106556
56.646742	0.106550
56.700000	0.106539
56.723258	0.106533
56.796742	0.106514
56.850000	0.106504
56.873258	0.106500
56.946742	0.106500
57.000000	0.106508
57.023258	0.106514
57.096742	0.106535
57.150000	0.106552
57.173258	0.106558
57.246742	0.106571
57.300000	0.106572
57.323258	0.106569
57.396742	0.106554
57.450000	0.106538
57.473258	0.106530
57.546742	0.106511
57.600000	0.106503
57.623258	0.106503
57.696742	0.106511
57.750000	0.106525
57.773258	0.106533
57.846742	0.106560
57.900000	0.106577
57.923258	0.106582
57.996742	0.106589
58.050000	0.106584
58.073258	0.106579
58.146742	0.106556
58.200000	0.106536
58.223258	0.106528
58.296742	0.106510
58.350000	0.106507
58.373258	0.106508
58.446742	0.106524
58.500000	0.106543
58.523258	0.106553
58.596742	0.106582
58.650000	0.106597
58.673258	0.106601
58.746742	0.106602
58.800000	0.106592
58.823258	0.106585
58.896742	0.106557
58.950000	0.106536
58.973258	0.106528
59.046742	0.106513
59.100000	0.106514
59.123258	0.106517
59.196742	0.106538
59.250000	0.106561
59.273258	0.106571
59.346742	0.106599
59.400000	0.106612
59.423258	0.106615
59.496742	0.106610
59.550000	0.106596
59.573258	0.106587
59.646742	0.106557
59.700000	0.106538
59.723258	0.106531
59.796742	0.106520
59.850000	0.106524
59.873258	0.106529
59.946742	0.106554
60.000000	0.106577


==> data/disturbance_sensitivity/time_domain_results/bus3_max_nadir_optimized.txt <==
Time	Frequency
# Critical Disturbance Magnitude: 3.0
# Disturbance Location: Bus 6

0.000000	0.000000
0.023258	0.000000
0.096742	0.000000
0.150000	0.000000
0.173258	0.000000
0.246742	0.000000
0.300000	0.000000
0.323258	0.000000
0.396742	0.000000
0.450000	0.000000
0.473258	0.000000
0.546742	0.000000
0.600000	0.000000
0.623258	0.000000
0.696742	0.000000
0.750000	0.000000
0.773258	0.000000
0.846742	0.000000
0.900000	0.000000
0.923258	0.000038
0.996742	-0.000079
1.050000	0.000043
1.073258	0.000359
1.146742	0.001051
1.200000	0.001220
1.223258	0.001272
1.296742	0.002165
1.350000	0.003078
1.373258	0.003431
1.446742	0.004387
1.500000	0.004947
1.523258	0.005150
1.596742	0.005787
1.650000	0.006186
1.673258	0.006314
1.746742	0.006526
1.800000	0.006671
1.823258	0.006779
1.896742	0.007181
1.950000	0.007480
1.973258	0.007600
2.046742	0.008048
2.100000	0.008487
2.123258	0.008725
2.196742	0.009534
2.250000	0.010015
2.273258	0.010154
2.346742	0.010348
2.400000	0.010393
2.423258	0.010425
2.496742	0.010596
2.550000	0.010728
2.573258	0.010771
2.646742	0.010872
2.700000	0.010994
2.723258	0.011079
2.796742	0.011513
2.850000	0.011912
2.873258	0.012090
2.946742	0.012572
3.000000	0.012821
3.023258	0.012900
3.096742	0.013029
3.150000	0.013033
3.173258	0.013018
3.246742	0.012974
3.300000	0.012974
3.323258	0.012990
3.396742	0.013081
3.450000	0.013194
3.473258	0.013255
3.546742	0.013554
3.600000	0.013846
3.623258	0.013987
3.696742	0.014374
3.750000	0.014546
3.773258	0.014581
3.846742	0.014576
3.900000	0.014514
3.923258	0.014484
3.996742	0.014405
4.050000	0.014365
4.073258	0.014353
4.146742	0.014372
4.200000	0.014457
4.223258	0.014518
4.296742	0.014793
4.350000	0.015029
4.373258	0.015133
4.446742	0.015397
4.500000	0.015507
4.523258	0.015529
4.596742	0.015500
4.650000	0.015415
4.673258	0.015370
4.746742	0.015235
4.800000	0.015169
4.823258	0.015153
4.896742	0.015168
4.950000	0.015244
4.973258	0.015294
5.046742	0.015515
5.100000	0.015705
5.123258	0.015788
5.196742	0.015993
5.250000	0.016067
5.273258	0.016076
5.346742	0.016022
5.400000	0.015931
5.423258	0.015884
5.496742	0.015741
5.550000	0.015665
5.573258	0.015645
5.646742	0.015651
5.700000	0.015721
5.723258	0.015767
5.796742	0.015954
5.850000	0.016102
5.873258	0.016165
5.946742	0.016318
6.000000	0.016372
6.023258	0.016378
6.096742	0.016323
6.150000	0.016232
6.173258	0.016185
6.246742	0.016042
6.300000	0.015971
6.323258	0.015953
6.396742	0.015963
6.450000	0.016024
6.473258	0.016063
6.546742	0.016213
6.600000	0.016329
6.623258	0.016377
6.696742	0.016494
6.750000	0.016534
6.773258	0.016537
6.846742	0.016483
6.900000	0.016400
6.923258	0.016357
6.996742	0.016229
7.050000	0.016167
7.073258	0.016152
7.146742	0.016167
7.200000	0.016221
7.223258	0.016254
7.296742	0.016371
7.350000	0.016457
7.373258	0.016493
7.446742	0.016581
7.500000	0.016611
7.523258	0.016613
7.596742	0.016563
7.650000	0.016490
7.673258	0.016452
7.746742	0.016344
7.800000	0.016296
7.823258	0.016287
7.896742	0.016307
7.950000	0.016354
7.973258	0.016380
8.046742	0.016468
8.100000	0.016531
8.123258	0.016556
8.196742	0.016620
8.250000	0.016640
8.273258	0.016640
8.346742	0.016595
8.400000	0.016533
8.423258	0.016501
8.496742	0.016416
8.550000	0.016384
8.573258	0.016380
8.646742	0.016406
8.700000	0.016446
8.723258	0.016467
8.796742	0.016530
8.850000	0.016573
8.873258	0.016591
8.946742	0.016634
9.000000	0.016645
9.023258	0.016643
9.096742	0.016601
9.150000	0.016549
9.173258	0.016524
9.246742	0.016462
9.300000	0.016444
9.323258	0.016446
9.396742	0.016476
9.450000	0.016511
9.473258	0.016527
9.546742	0.016572
9.600000	0.016599
9.623258	0.016610
9.696742	0.016635
9.750000	0.016638
9.773258	0.016634
9.846742	0.016594
9.900000	0.016551
9.923258	0.016532
9.996742	0.016491
10.050000	0.016486
10.073258	0.016492
10.146742	0.016526
10.200000	0.016557
10.223258	0.016569
10.296742	0.016600
10.350000	0.016617
10.373258	0.016622
10.446742	0.016632
10.500000	0.016627
10.523258	0.016621
10.596742	0.016582
10.650000	0.016547
10.673258	0.016533
10.746742	0.016510
10.800000	0.016515
10.823258	0.016523
10.896742	0.016561
10.950000	0.016588
10.973258	0.016599
11.046742	0.016621
11.100000	0.016629
11.123258	0.016630
11.196742	0.016628
11.250000	0.016616
11.273258	0.016607
11.346742	0.016570
11.400000	0.016542
11.423258	0.016532
11.496742	0.016521
11.550000	0.016534
11.573258	0.016544
11.646742	0.016583
11.700000	0.016609
11.723258	0.016618
11.796742	0.016634
11.850000	0.016637
11.873258	0.016636
11.946742	0.016624
12.000000	0.016607
12.023258	0.016597
12.096742	0.016561
12.150000	0.016538
12.173258	0.016531
12.246742	0.016529
12.300000	0.016546
12.323258	0.016557
12.396742	0.016596
12.450000	0.016621
12.473258	0.016629
12.546742	0.016643
12.600000	0.016642
12.623258	0.016640
12.696742	0.016622
12.750000	0.016601
12.773258	0.016590
12.846742	0.016555
12.900000	0.016537
12.923258	0.016532
12.996742	0.016536
13.050000	0.016554
13.073258	0.016565
13.146742	0.016603
13.200000	0.016627
13.223258	0.016635
13.296742	0.016647
13.350000	0.016645
13.373258	0.016641
13.446742	0.016620
13.500000	0.016597
13.523258	0.016586
13.596742	0.016554
13.650000	0.016538
13.673258	0.016535
13.746742	0.016541
13.800000	0.016559
13.823258	0.016570
13.896742	0.016606
13.950000	0.016628
13.973258	0.016635
14.046742	0.016647
14.100000	0.016644
14.123258	0.016640
14.196742	0.016618
14.250000	0.016596
14.273258	0.016585
14.346742	0.016556
14.400000	0.016543
14.423258	0.016540
14.496742	0.016547
14.550000	0.016563
14.573258	0.016573
14.646742	0.016605
14.700000	0.016626
14.723258	0.016633
14.796742	0.016644
14.850000	0.016641
14.873258	0.016637
14.946742	0.016616
15.000000	0.016595
15.023258	0.016586
15.096742	0.016560
15.150000	0.016549
15.173258	0.016547
15.246742	0.016553
15.300000	0.016567
15.323258	0.016575
15.396742	0.016604
15.450000	0.016622
15.473258	0.016629
15.546742	0.016639
15.600000	0.016636
15.623258	0.016632
15.696742	0.016613
15.750000	0.016595
15.773258	0.016587
15.846742	0.016566
15.900000	0.016557
15.923258	0.016555
15.996742	0.016559
16.050000	0.016571
16.073258	0.016578
16.146742	0.016602
16.200000	0.016617
16.223258	0.016623
16.296742	0.016632
16.350000	0.016630
16.373258	0.016626
16.446742	0.016610
16.500000	0.016596
16.523258	0.016589
16.596742	0.016572
16.650000	0.016565
16.673258	0.016563
16.746742	0.016567
16.800000	0.016575
16.823258	0.016581
16.896742	0.016600
16.950000	0.016613
16.973258	0.016617
17.046742	0.016624
17.100000	0.016622
17.123258	0.016620
17.196742	0.016607
17.250000	0.016595
17.273258	0.016591
17.346742	0.016578
17.400000	0.016573
17.423258	0.016571
17.496742	0.016574
17.550000	0.016580
17.573258	0.016584
17.646742	0.016599
17.700000	0.016609
17.723258	0.016612
17.796742	0.016617
17.850000	0.016615
17.873258	0.016613
17.946742	0.016603
18.000000	0.016595
18.023258	0.016591
18.096742	0.016583
18.150000	0.016579
18.173258	0.016579
18.246742	0.016581
18.300000	0.016585
18.323258	0.016588
18.396742	0.016599
18.450000	0.016606
18.473258	0.016608
18.546742	0.016610
18.600000	0.016608
18.623258	0.016606
18.696742	0.016599
18.750000	0.016593
18.773258	0.016591
18.846742	0.016587
18.900000	0.016585
18.923258	0.016585
18.996742	0.016587
19.050000	0.016590
19.073258	0.016593
19.146742	0.016600
19.200000	0.016604
19.223258	0.016605
19.296742	0.016605
19.350000	0.016602
19.373258	0.016600
19.446742	0.016595
19.500000	0.016592
19.523258	0.016591
19.596742	0.016589
19.650000	0.016589
19.673258	0.016589
19.746742	0.016592
19.800000	0.016595
19.823258	0.016596
19.896742	0.016601
19.950000	0.016603
19.973258	0.016603
20.046742	0.016601
20.100000	0.016597
20.123258	0.016596
20.196742	0.016592
20.250000	0.016590
20.273258	0.016590
20.346742	0.016590
20.400000	0.016592
20.423258	0.016593
20.496742	0.016596
20.550000	0.016598
20.573258	0.016600
20.646742	0.016602
20.700000	0.016602
20.723258	0.016602
20.796742	0.016598
20.850000	0.016594
20.873258	0.016592
20.946742	0.016589
21.000000	0.016588
21.023258	0.016589
21.096742	0.016591
21.150000	0.016594
21.173258	0.016595
21.246742	0.016599
21.300000	0.016601
21.323258	0.016602
21.396742	0.016603
21.450000	0.016602
21.473258	0.016601
21.546742	0.016596
21.600000	0.016592
21.623258	0.016590
21.696742	0.016587
21.750000	0.016587
21.773258	0.016588
21.846742	0.016591
21.900000	0.016594
21.923258	0.016596
21.996742	0.016600
22.050000	0.016603
22.073258	0.016604
22.146742	0.016604
22.200000	0.016602
22.223258	0.016601
22.296742	0.016595
22.350000	0.016591
22.373258	0.016590
22.446742	0.016587
22.500000	0.016587
22.523258	0.016587
22.596742	0.016591
22.650000	0.016594
22.673258	0.016596
22.746742	0.016601
22.800000	0.016604
22.823258	0.016604
22.896742	0.016604
22.950000	0.016602
22.973258	0.016601
23.046742	0.016595
23.100000	0.016591
23.123258	0.016590
23.196742	0.016586
23.250000	0.016586
23.273258	0.016587
23.346742	0.016590
23.400000	0.016594
23.423258	0.016596
23.496742	0.016601
23.550000	0.016603
23.573258	0.016604
23.646742	0.016604
23.700000	0.016602
23.723258	0.016601
23.796742	0.016596
23.850000	0.016592
23.873258	0.016590
23.946742	0.016587
24.000000	0.016587
24.023258	0.016587
24.096742	0.016590
24.150000	0.016594
24.173258	0.016595
24.246742	0.016600
24.300000	0.016603
24.323258	0.016603
24.396742	0.016604
24.450000	0.016602
24.473258	0.016601
24.546742	0.016596
24.600000	0.016593
24.623258	0.016591
24.696742	0.016588
24.750000	0.016588
24.773258	0.016588
24.846742	0.016591
24.900000	0.016593
24.923258	0.016595
24.996742	0.016599
25.050000	0.016602
25.073258	0.016602
25.146742	0.016603
25.200000	0.016601
25.223258	0.016600
25.296742	0.016597
25.350000	0.016593
25.373258	0.016592
25.446742	0.016589
25.500000	0.016589
25.523258	0.016589
25.596742	0.016591
25.650000	0.016593
25.673258	0.016595
25.746742	0.016598
25.800000	0.016600
25.823258	0.016601
25.896742	0.016601
25.950000	0.016600
25.973258	0.016600
26.046742	0.016597
26.100000	0.016594
26.123258	0.016593
26.196742	0.016591
26.250000	0.016590
26.273258	0.016590
26.346742	0.016592
26.400000	0.016594
26.423258	0.016594
26.496742	0.016597
26.550000	0.016599
26.573258	0.016599
26.646742	0.016600
26.700000	0.016599
26.723258	0.016599
26.796742	0.016597
26.850000	0.016595
26.873258	0.016594
26.946742	0.016592
27.000000	0.016592
27.023258	0.016592
27.096742	0.016593
27.150000	0.016594
27.173258	0.016595
27.246742	0.016597
27.300000	0.016598
27.323258	0.016598
27.396742	0.016599
27.450000	0.016598
27.473258	0.016598
27.546742	0.016597
27.600000	0.016595
27.623258	0.016595
27.696742	0.016593
27.750000	0.016593
27.773258	0.016593
27.846742	0.016594
27.900000	0.016594
27.923258	0.016595
27.996742	0.016596
28.050000	0.016597
28.073258	0.016597
28.146742	0.016597
28.200000	0.016597
28.223258	0.016597
28.296742	0.016596
28.350000	0.016595
28.373258	0.016595
28.446742	0.016594
28.500000	0.016594
28.523258	0.016594
28.596742	0.016595
28.650000	0.016595
28.673258	0.016595
28.746742	0.016596
28.800000	0.016596
28.823258	0.016596
28.896742	0.016596
28.950000	0.016596
28.973258	0.016596
29.046742	0.016596
29.100000	0.016595
29.123258	0.016595
29.196742	0.016595
29.250000	0.016595
29.273258	0.016595
29.346742	0.016596
29.400000	0.016596
29.423258	0.016596
29.496742	0.016596
29.550000	0.016596
29.573258	0.016596
29.646742	0.016595
29.700000	0.016595
29.723258	0.016595
29.796742	0.016595
29.850000	0.016595
29.873258	0.016595
29.946742	0.016595
30.000000	0.016596
30.023258	0.016596
30.096742	0.016596
30.150000	0.016596
30.173258	0.016596
30.246742	0.016596
30.300000	0.016596
30.323258	0.016595
30.396742	0.016595
30.450000	0.016595
30.473258	0.016595
30.546742	0.016595
30.600000	0.016595
30.623258	0.016595
30.696742	0.016596
30.750000	0.016596
30.773258	0.016596
30.846742	0.016597
30.900000	0.016597
30.923258	0.016597
30.996742	0.016596
31.050000	0.016596
31.073258	0.016595
31.146742	0.016595
31.200000	0.016594
31.223258	0.016594
31.296742	0.016594
31.350000	0.016595
31.373258	0.016595
31.446742	0.016596
31.500000	0.016596
31.523258	0.016596
31.596742	0.016597
31.650000	0.016597
31.673258	0.016597
31.746742	0.016596
31.800000	0.016596
31.823258	0.016596
31.896742	0.016595
31.950000	0.016594
31.973258	0.016594
32.046742	0.016594
32.100000	0.016594
32.123258	0.016595
32.196742	0.016595
32.250000	0.016596
32.273258	0.016596
32.346742	0.016597
32.400000	0.016597
32.423258	0.016597
32.496742	0.016597
32.550000	0.016596
32.573258	0.016596
32.646742	0.016595
32.700000	0.016594
32.723258	0.016594
32.796742	0.016594
32.850000	0.016594
32.873258	0.016594
32.946742	0.016595
33.000000	0.016596
33.023258	0.016596
33.096742	0.016597
33.150000	0.016597
33.173258	0.016597
33.246742	0.016597
33.300000	0.016596
33.323258	0.016596
33.396742	0.016595
33.450000	0.016594
33.473258	0.016594
33.546742	0.016594
33.600000	0.016594
33.623258	0.016594
33.696742	0.016595
33.750000	0.016596
33.773258	0.016596
33.846742	0.016597
33.900000	0.016597
33.923258	0.016597
33.996742	0.016597
34.050000	0.016596
34.073258	0.016596
34.146742	0.016595
34.200000	0.016595
34.223258	0.016594
34.296742	0.016594
34.350000	0.016594
34.373258	0.016594
34.446742	0.016595
34.500000	0.016596
34.523258	0.016596
34.596742	0.016597
34.650000	0.016597
34.673258	0.016597
34.746742	0.016597
34.800000	0.016596
34.823258	0.016596
34.896742	0.016595
34.950000	0.016595
34.973258	0.016595
35.046742	0.016594
35.100000	0.016594
35.123258	0.016595
35.196742	0.016595
35.250000	0.016595
35.273258	0.016596
35.346742	0.016596
35.400000	0.016597
35.423258	0.016597
35.496742	0.016597
35.550000	0.016596
35.573258	0.016596
35.646742	0.016596
35.700000	0.016595
35.723258	0.016595
35.796742	0.016595
35.850000	0.016595
35.873258	0.016595
35.946742	0.016595
36.000000	0.016595
36.023258	0.016595
36.096742	0.016596
36.150000	0.016596
36.173258	0.016596
36.246742	0.016596
36.300000	0.016596
36.323258	0.016596
36.396742	0.016596
36.450000	0.016595
36.473258	0.016595
36.546742	0.016595
36.600000	0.016595
36.623258	0.016595
36.696742	0.016595
36.750000	0.016595
36.773258	0.016595
36.846742	0.016596
36.900000	0.016596
36.923258	0.016596
36.996742	0.016596
37.050000	0.016596
37.073258	0.016596
37.146742	0.016596
37.200000	0.016596
37.223258	0.016595
37.296742	0.016595
37.350000	0.016595
37.373258	0.016595
37.446742	0.016595
37.500000	0.016595
37.523258	0.016595
37.596742	0.016596
37.650000	0.016596
37.673258	0.016596
37.746742	0.016596
37.800000	0.016596
37.823258	0.016596
37.896742	0.016596
37.950000	0.016596
37.973258	0.016596
38.046742	0.016595
38.100000	0.016595
38.123258	0.016595
38.196742	0.016595
38.250000	0.016595
38.273258	0.016595
38.346742	0.016595
38.400000	0.016596
38.423258	0.016596
38.496742	0.016596
38.550000	0.016596
38.573258	0.016596
38.646742	0.016596
38.700000	0.016596
38.723258	0.016596
38.796742	0.016596
38.850000	0.016596
38.873258	0.016596
38.946742	0.016596
39.000000	0.016595
39.023258	0.016595
39.096742	0.016595
39.150000	0.016595
39.173258	0.016595
39.246742	0.016595
39.300000	0.016595
39.323258	0.016596
39.396742	0.016596
39.450000	0.016596
39.473258	0.016596
39.546742	0.016596
39.600000	0.016596
39.623258	0.016596
39.696742	0.016596
39.750000	0.016596
39.773258	0.016596
39.846742	0.016595
39.900000	0.016595
39.923258	0.016595
39.996742	0.016595
40.050000	0.016595
40.073258	0.016595
40.146742	0.016595
40.200000	0.016596
40.223258	0.016596
40.296742	0.016596
40.350000	0.016596
40.373258	0.016596
40.446742	0.016596
40.500000	0.016596
40.523258	0.016596
40.596742	0.016596
40.650000	0.016595
40.673258	0.016595
40.746742	0.016595
40.800000	0.016595
40.823258	0.016595
40.896742	0.016595
40.950000	0.016596
40.973258	0.016596
41.046742	0.016596
41.100000	0.016596
41.123258	0.016596
41.196742	0.016596
41.250000	0.016596
41.273258	0.016596
41.346742	0.016596
41.400000	0.016595
41.423258	0.016595
41.496742	0.016595
41.550000	0.016595
41.573258	0.016595
41.646742	0.016595
41.700000	0.016595
41.723258	0.016596
41.796742	0.016596
41.850000	0.016596
41.873258	0.016596
41.946742	0.016596
42.000000	0.016596
42.023258	0.016596
42.096742	0.016596
42.150000	0.016595
42.173258	0.016595
42.246742	0.016595
42.300000	0.016595
42.323258	0.016595
42.396742	0.016595
42.450000	0.016595
42.473258	0.016595
42.546742	0.016596
42.600000	0.016596
42.623258	0.016596
42.696742	0.016596
42.750000	0.016596
42.773258	0.016596
42.846742	0.016596
42.900000	0.016596
42.923258	0.016595
42.996742	0.016595
43.050000	0.016595
43.073258	0.016595
43.146742	0.016595
43.200000	0.016595
43.223258	0.016595
43.296742	0.016596
43.350000	0.016596
43.373258	0.016596
43.446742	0.016596
43.500000	0.016596
43.523258	0.016596
43.596742	0.016596
43.650000	0.016596
43.673258	0.016596
43.746742	0.016595
43.800000	0.016595
43.823258	0.016595
43.896742	0.016595
43.950000	0.016595
43.973258	0.016595
44.046742	0.016596
44.100000	0.016596
44.123258	0.016596
44.196742	0.016596
44.250000	0.016596
44.273258	0.016596
44.346742	0.016596
44.400000	0.016596
44.423258	0.016596
44.496742	0.016595
44.550000	0.016595
44.573258	0.016595
44.646742	0.016595
44.700000	0.016595
44.723258	0.016595
44.796742	0.016595
44.850000	0.016596
44.873258	0.016596
44.946742	0.016596
45.000000	0.016596
45.023258	0.016596
45.096742	0.016596
45.150000	0.016596
45.173258	0.016596
45.246742	0.016596
45.300000	0.016595
45.323258	0.016595
45.396742	0.016595
45.450000	0.016595
45.473258	0.016595
45.546742	0.016595
45.600000	0.016596
45.623258	0.016596
45.696742	0.016596
45.750000	0.016596
45.773258	0.016596
45.846742	0.016596
45.900000	0.016596
45.923258	0.016596
45.996742	0.016596
46.050000	0.016596
46.073258	0.016595
46.146742	0.016595
46.200000	0.016595
46.223258	0.016595
46.296742	0.016595
46.350000	0.016596
46.373258	0.016596
46.446742	0.016596
46.500000	0.016596
46.523258	0.016596
46.596742	0.016596
46.650000	0.016596
46.673258	0.016596
46.746742	0.016596
46.800000	0.016596
46.823258	0.016596
46.896742	0.016595
46.950000	0.016595
46.973258	0.016595
47.046742	0.016595
47.100000	0.016595
47.123258	0.016596
47.196742	0.016596
47.250000	0.016596
47.273258	0.016596
47.346742	0.016596
47.400000	0.016596
47.423258	0.016596
47.496742	0.016596
47.550000	0.016596
47.573258	0.016596
47.646742	0.016596
47.700000	0.016596
47.723258	0.016596
47.796742	0.016596
47.850000	0.016596
47.873258	0.016596
47.946742	0.016596
48.000000	0.016596
48.023258	0.016596
48.096742	0.016596
48.150000	0.016596
48.173258	0.016596
48.246742	0.016596
48.300000	0.016596
48.323258	0.016596
48.396742	0.016596
48.450000	0.016596
48.473258	0.016596
48.546742	0.016596
48.600000	0.016596
48.623258	0.016596
48.696742	0.016596
48.750000	0.016596
48.773258	0.016596
48.846742	0.016596
48.900000	0.016596
48.923258	0.016596
48.996742	0.016596
49.050000	0.016596
49.073258	0.016596
49.146742	0.016596
49.200000	0.016596
49.223258	0.016596
49.296742	0.016596
49.350000	0.016596
49.373258	0.016596
49.446742	0.016596
49.500000	0.016595
49.523258	0.016595
49.596742	0.016596
49.650000	0.016596
49.673258	0.016596
49.746742	0.016596
49.800000	0.016596
49.823258	0.016596
49.896742	0.016596
49.950000	0.016596
49.973258	0.016596
50.046742	0.016596
50.100000	0.016596
50.123258	0.016596
50.196742	0.016596
50.250000	0.016595
50.273258	0.016595
50.346742	0.016595
50.400000	0.016596
50.423258	0.016596
50.496742	0.016596
50.550000	0.016596
50.573258	0.016596
50.646742	0.016596
50.700000	0.016596
50.723258	0.016596
50.796742	0.016596
50.850000	0.016596
50.873258	0.016596
50.946742	0.016596
51.000000	0.016596
51.023258	0.016595
51.096742	0.016595
51.150000	0.016595
51.173258	0.016596
51.246742	0.016596
51.300000	0.016596
51.323258	0.016596
51.396742	0.016596
51.450000	0.016596
51.473258	0.016596
51.546742	0.016596
51.600000	0.016596
51.623258	0.016596
51.696742	0.016596
51.750000	0.016596
51.773258	0.016596
51.846742	0.016595
51.900000	0.016595
51.923258	0.016595
51.996742	0.016596
52.050000	0.016596
52.073258	0.016596
52.146742	0.016596
52.200000	0.016596
52.223258	0.016596
52.296742	0.016596
52.350000	0.016596
52.373258	0.016596
52.446742	0.016596
52.500000	0.016596
52.523258	0.016596
52.596742	0.016596
52.650000	0.016595
52.673258	0.016595
52.746742	0.016596
52.800000	0.016596
52.823258	0.016596
52.896742	0.016596
52.950000	0.016596
52.973258	0.016596
53.046742	0.016596
53.100000	0.016596
53.123258	0.016596
53.196742	0.016596
53.250000	0.016596
53.273258	0.016596
53.346742	0.016596
53.400000	0.016596
53.423258	0.016596
53.496742	0.016596
53.550000	0.016596
53.573258	0.016596
53.646742	0.016596
53.700000	0.016596
53.723258	0.016596
53.796742	0.016596
53.850000	0.016596
53.873258	0.016596
53.946742	0.016596
54.000000	0.016596
54.023258	0.016596
54.096742	0.016596
54.150000	0.016596
54.173258	0.016596
54.246742	0.016596
54.300000	0.016596
54.323258	0.016596
54.396742	0.016596
54.450000	0.016596
54.473258	0.016596
54.546742	0.016596
54.600000	0.016596
54.623258	0.016596
54.696742	0.016596
54.750000	0.016596
54.773258	0.016596
54.846742	0.016596
54.900000	0.016596
54.923258	0.016596
54.996742	0.016596
55.050000	0.016596
55.073258	0.016596
55.146742	0.016596
55.200000	0.016596
55.223258	0.016596
55.296742	0.016596
55.350000	0.016596
55.373258	0.016596
55.446742	0.016596
55.500000	0.016596
55.523258	0.016596
55.596742	0.016596
55.650000	0.016596
55.673258	0.016596
55.746742	0.016596
55.800000	0.016596
55.823258	0.016596
55.896742	0.016596
55.950000	0.016596
55.973258	0.016596
56.046742	0.016596
56.100000	0.016596
56.123258	0.016596
56.196742	0.016596
56.250000	0.016596
56.273258	0.016596
56.346742	0.016596
56.400000	0.016596
56.423258	0.016596
56.496742	0.016596
56.550000	0.016596
56.573258	0.016596
56.646742	0.016596
56.700000	0.016596
56.723258	0.016596
56.796742	0.016596
56.850000	0.016596
56.873258	0.016596
56.946742	0.016596
57.000000	0.016596
57.023258	0.016596
57.096742	0.016596
57.150000	0.016596
57.173258	0.016596
57.246742	0.016596
57.300000	0.016596
57.323258	0.016596
57.396742	0.016596
57.450000	0.016596
57.473258	0.016596
57.546742	0.016596
57.600000	0.016596
57.623258	0.016596
57.696742	0.016596
57.750000	0.016596
57.773258	0.016596
57.846742	0.016596
57.900000	0.016596
57.923258	0.016596
57.996742	0.016596
58.050000	0.016596
58.073258	0.016596
58.146742	0.016596
58.200000	0.016596
58.223258	0.016596
58.296742	0.016596
58.350000	0.016596
58.373258	0.016596
58.446742	0.016596
58.500000	0.016596
58.523258	0.016596
58.596742	0.016596
58.650000	0.016596
58.673258	0.016596
58.746742	0.016596
58.800000	0.016596
58.823258	0.016596
58.896742	0.016596
58.950000	0.016596
58.973258	0.016596
59.046742	0.016596
59.100000	0.016596
59.123258	0.016596
59.196742	0.016596
59.250000	0.016596
59.273258	0.016596
59.346742	0.016596
59.400000	0.016596
59.423258	0.016596
59.496742	0.016596
59.550000	0.016596
59.573258	0.016596
59.646742	0.016596
59.700000	0.016596
59.723258	0.016596
59.796742	0.016596
59.850000	0.016596
59.873258	0.016596
59.946742	0.016596
60.000000	0.016596


==> data/disturbance_sensitivity/time_domain_results/bus3_min_nadir_initial.txt <==
Time	Frequency
# Critical Disturbance Magnitude: -2.5
# Disturbance Location: Bus 3

0.000000	0.000000
0.023258	0.000000
0.096742	0.000000
0.150000	0.000000
0.173258	0.000000
0.246742	0.000000
0.300000	0.000000
0.323258	0.000000
0.396742	0.000000
0.450000	0.000000
0.473258	0.000000
0.546742	0.000000
0.600000	0.000000
0.623258	0.000000
0.696742	0.000000
0.750000	0.000000
0.773258	0.000000
0.846742	0.000000
0.900000	0.000000
0.923258	0.000073
0.996742	-0.000142
1.050000	-0.003991
1.073258	-0.003536
1.146742	-0.001937
1.200000	-0.002320
1.223258	-0.002071
1.296742	-0.003544
1.350000	-0.005298
1.373258	-0.005167
1.446742	-0.003044
1.500000	-0.002578
1.523258	-0.003208
1.596742	-0.005406
1.650000	-0.006282
1.673258	-0.006130
1.746742	-0.006359
1.800000	-0.007759
1.823258	-0.008834
1.896742	-0.010675
1.950000	-0.010583
1.973258	-0.010201
2.046742	-0.010143
2.100000	-0.010839
2.123258	-0.011212
2.196742	-0.011090
2.250000	-0.010601
2.273258	-0.010535
2.346742	-0.011792
2.400000	-0.013219
2.423258	-0.013710
2.496742	-0.014539
2.550000	-0.015091
2.573258	-0.015521
2.646742	-0.016964
2.700000	-0.017487
2.723258	-0.017401
2.796742	-0.016883
2.850000	-0.016789
2.873258	-0.016966
2.946742	-0.017489
3.000000	-0.017712
3.023258	-0.017729
3.096742	-0.018463
3.150000	-0.019546
3.173258	-0.020133
3.246742	-0.021492
3.300000	-0.022051
3.323258	-0.022210
3.396742	-0.022832
3.450000	-0.023195
3.473258	-0.023268
3.546742	-0.023028
3.600000	-0.022790
3.623258	-0.022779
3.696742	-0.023241
3.750000	-0.023820
3.773258	-0.024063
3.846742	-0.024930
3.900000	-0.025747
3.923258	-0.026187
3.996742	-0.027466
4.050000	-0.028081
4.073258	-0.028214
4.146742	-0.028402
4.200000	-0.028440
4.223258	-0.028465
4.296742	-0.028407
4.350000	-0.028346
4.373258	-0.028342
4.446742	-0.028755
4.500000	-0.029390
4.523258	-0.029733
4.596742	-0.030817
4.650000	-0.031576
4.673258	-0.031901
4.746742	-0.032844
4.800000	-0.033320
4.823258	-0.033439
4.896742	-0.033475
4.950000	-0.033347
4.973258	-0.033298
5.046742	-0.033262
5.100000	-0.033372
5.123258	-0.033455
5.196742	-0.033997
5.250000	-0.034642
5.273258	-0.034988
5.346742	-0.036114
5.400000	-0.036843
5.423258	-0.037110
5.496742	-0.037750
5.550000	-0.038008
5.573258	-0.038065
5.646742	-0.038006
5.700000	-0.037852
5.723258	-0.037786
5.796742	-0.037780
5.850000	-0.037999
5.873258	-0.038157
5.946742	-0.038876
6.000000	-0.039558
6.023258	-0.039888
6.096742	-0.040920
6.150000	-0.041549
6.173258	-0.041766
6.246742	-0.042172
6.300000	-0.042247
6.323258	-0.042235
6.396742	-0.042085
6.450000	-0.041959
6.473258	-0.041920
6.546742	-0.042016
6.600000	-0.042328
6.623258	-0.042533
6.696742	-0.043379
6.750000	-0.044087
6.773258	-0.044399
6.846742	-0.045286
6.900000	-0.045765
6.923258	-0.045917
6.996742	-0.046122
7.050000	-0.046071
7.073258	-0.046014
7.146742	-0.045813
7.200000	-0.045734
7.223258	-0.045736
7.296742	-0.045981
7.350000	-0.046389
7.373258	-0.046626
7.446742	-0.047528
7.500000	-0.048218
7.523258	-0.048502
7.596742	-0.049223
7.650000	-0.049543
7.673258	-0.049623
7.746742	-0.049648
7.800000	-0.049520
7.823258	-0.049444
7.896742	-0.049254
7.950000	-0.049244
7.973258	-0.049290
8.046742	-0.049686
8.100000	-0.050179
8.123258	-0.050439
8.196742	-0.051340
8.250000	-0.051965
8.273258	-0.052207
8.346742	-0.052746
8.400000	-0.052916
8.423258	-0.052933
8.496742	-0.052815
8.550000	-0.052647
8.573258	-0.052573
8.646742	-0.052451
8.700000	-0.052530
8.723258	-0.052621
8.796742	-0.053148
8.850000	-0.053699
8.873258	-0.053968
8.946742	-0.054818
9.000000	-0.055345
9.023258	-0.055533
9.096742	-0.055881
9.150000	-0.055921
9.173258	-0.055890
9.246742	-0.055680
9.300000	-0.055511
9.323258	-0.055453
9.396742	-0.055438
9.450000	-0.055617
9.473258	-0.055750
9.546742	-0.056377
9.600000	-0.056949
9.623258	-0.057211
9.696742	-0.057966
9.750000	-0.058375
9.773258	-0.058502
9.846742	-0.058666
9.900000	-0.058602
9.923258	-0.058538
9.996742	-0.058292
10.050000	-0.058157
10.073258	-0.058129
10.146742	-0.058241
10.200000	-0.058516
10.223258	-0.058686
10.296742	-0.059373
10.350000	-0.059931
10.373258	-0.060170
10.446742	-0.060793
10.500000	-0.061072
10.523258	-0.061141
10.596742	-0.061143
10.650000	-0.061006
10.673258	-0.060925
10.746742	-0.060695
10.800000	-0.060624
10.823258	-0.060634
10.896742	-0.060878
10.950000	-0.061235
10.973258	-0.061431
11.046742	-0.062136
11.100000	-0.062644
11.123258	-0.062847
11.196742	-0.063312
11.250000	-0.063464
11.273258	-0.063479
11.346742	-0.063355
11.400000	-0.063179
11.423258	-0.063097
11.496742	-0.062927
11.550000	-0.062940
11.573258	-0.062992
11.646742	-0.063360
11.700000	-0.063775
11.723258	-0.063983
11.796742	-0.064660
11.850000	-0.065092
11.873258	-0.065249
11.946742	-0.065546
12.000000	-0.065580
12.023258	-0.065551
12.096742	-0.065343
12.150000	-0.065163
12.173258	-0.065095
12.246742	-0.065019
12.300000	-0.065124
12.323258	-0.065217
12.396742	-0.065686
12.450000	-0.066131
12.473258	-0.066339
12.546742	-0.066946
12.600000	-0.067281
12.623258	-0.067386
12.696742	-0.067520
12.750000	-0.067457
12.773258	-0.067395
12.846742	-0.067149
12.900000	-0.066996
12.923258	-0.066954
12.996742	-0.066991
13.050000	-0.067186
13.073258	-0.067316
13.146742	-0.067854
13.200000	-0.068300
13.223258	-0.068492
13.296742	-0.068996
13.350000	-0.069222
13.373258	-0.069277
13.446742	-0.069265
13.500000	-0.069130
13.523258	-0.069050
13.596742	-0.068809
13.650000	-0.068709
13.673258	-0.068700
13.746742	-0.068858
13.800000	-0.069132
13.823258	-0.069288
13.896742	-0.069859
13.950000	-0.070274
13.973258	-0.070440
14.046742	-0.070817
14.100000	-0.070934
14.123258	-0.070941
14.196742	-0.070812
14.250000	-0.070635
14.273258	-0.070552
14.346742	-0.070354
14.400000	-0.070325
14.423258	-0.070353
14.496742	-0.070625
14.550000	-0.070959
14.573258	-0.071130
14.646742	-0.071693
14.700000	-0.072053
14.723258	-0.072183
14.796742	-0.072423
14.850000	-0.072438
14.873258	-0.072405
14.946742	-0.072195
15.000000	-0.072007
15.023258	-0.071933
15.096742	-0.071810
15.150000	-0.071860
15.173258	-0.071925
15.246742	-0.072292
15.300000	-0.072661
15.323258	-0.072836
15.396742	-0.073353
15.450000	-0.073639
15.473258	-0.073728
15.546742	-0.073831
15.600000	-0.073760
15.623258	-0.073698
15.696742	-0.073446
15.750000	-0.073276
15.773258	-0.073221
15.846742	-0.073193
15.900000	-0.073323
15.923258	-0.073420
15.996742	-0.073856
16.050000	-0.074233
16.073258	-0.074398
16.146742	-0.074838
16.200000	-0.075036
16.223258	-0.075083
16.296742	-0.075063
16.350000	-0.074928
16.373258	-0.074849
16.446742	-0.074595
16.500000	-0.074467
16.523258	-0.074439
16.596742	-0.074514
16.650000	-0.074715
16.673258	-0.074837
16.746742	-0.075309
16.800000	-0.075667
16.823258	-0.075812
16.896742	-0.076150
16.950000	-0.076258
16.973258	-0.076265
17.046742	-0.076143
17.100000	-0.075971
17.123258	-0.075886
17.196742	-0.075666
17.250000	-0.075597
17.273258	-0.075602
17.346742	-0.075778
17.400000	-0.076033
17.423258	-0.076171
17.496742	-0.076643
17.550000	-0.076959
17.573258	-0.077075
17.646742	-0.077299
17.700000	-0.077319
17.723258	-0.077292
17.796742	-0.077098
17.850000	-0.076915
17.873258	-0.076837
17.946742	-0.076680
18.000000	-0.076681
18.023258	-0.076718
18.096742	-0.076982
18.150000	-0.077272
18.173258	-0.077415
18.246742	-0.077854
18.300000	-0.078107
18.323258	-0.078189
18.396742	-0.078295
18.450000	-0.078240
18.473258	-0.078187
18.546742	-0.077955
18.600000	-0.077785
18.623258	-0.077724
18.696742	-0.077651
18.750000	-0.077723
18.773258	-0.077790
18.846742	-0.078120
18.900000	-0.078424
18.923258	-0.078561
18.996742	-0.078936
19.050000	-0.079115
19.073258	-0.079161
19.146742	-0.079156
19.200000	-0.079044
19.223258	-0.078974
19.296742	-0.078736
19.350000	-0.078603
19.373258	-0.078566
19.446742	-0.078586
19.500000	-0.078725
19.523258	-0.078816
19.596742	-0.079186
19.650000	-0.079479
19.673258	-0.079600
19.746742	-0.079891
19.800000	-0.079990
19.823258	-0.079999
19.896742	-0.079902
19.950000	-0.079752
19.973258	-0.079676
20.046742	-0.079465
20.100000	-0.079383
20.123258	-0.079375
20.196742	-0.079489
20.250000	-0.079682
20.273258	-0.079790
20.346742	-0.080170
20.400000	-0.080431
20.423258	-0.080529
20.496742	-0.080721
20.550000	-0.080742
20.573258	-0.080720
20.646742	-0.080553
20.700000	-0.080388
20.723258	-0.080316
20.796742	-0.080157
20.850000	-0.080137
20.873258	-0.080159
20.946742	-0.080356
21.000000	-0.080588
21.023258	-0.080704
21.096742	-0.081065
21.150000	-0.081277
21.173258	-0.081346
21.246742	-0.081436
21.300000	-0.081388
21.323258	-0.081341
21.396742	-0.081132
21.450000	-0.080973
21.473258	-0.080914
21.546742	-0.080826
21.600000	-0.080870
21.623258	-0.080919
21.696742	-0.081184
21.750000	-0.081434
21.773258	-0.081548
21.846742	-0.081865
21.900000	-0.082016
21.923258	-0.082054
21.996742	-0.082046
22.050000	-0.081943
22.073258	-0.081879
22.146742	-0.081658
22.200000	-0.081525
22.223258	-0.081486
22.296742	-0.081477
22.350000	-0.081582
22.373258	-0.081655
22.446742	-0.081963
22.500000	-0.082212
22.523258	-0.082316
22.596742	-0.082566
22.650000	-0.082651
22.673258	-0.082659
22.746742	-0.082567
22.800000	-0.082427
22.823258	-0.082356
22.896742	-0.082149
22.950000	-0.082058
22.973258	-0.082042
23.046742	-0.082115
23.100000	-0.082270
23.123258	-0.082360
23.196742	-0.082685
23.250000	-0.082913
23.273258	-0.083000
23.346742	-0.083172
23.400000	-0.083191
23.423258	-0.083171
23.496742	-0.083016
23.550000	-0.082858
23.573258	-0.082788
23.646742	-0.082620
23.700000	-0.082579
23.723258	-0.082589
23.796742	-0.082736
23.850000	-0.082928
23.873258	-0.083027
23.946742	-0.083343
24.000000	-0.083534
24.023258	-0.083598
24.096742	-0.083685
24.150000	-0.083645
24.173258	-0.083603
24.246742	-0.083408
24.300000	-0.083253
24.323258	-0.083192
24.396742	-0.083081
24.450000	-0.083095
24.473258	-0.083129
24.546742	-0.083337
24.600000	-0.083548
24.623258	-0.083647
24.696742	-0.083931
24.750000	-0.084073
24.773258	-0.084111
24.846742	-0.084116
24.900000	-0.084028
24.923258	-0.083970
24.996742	-0.083761
25.050000	-0.083626
25.073258	-0.083581
25.146742	-0.083538
25.200000	-0.083605
25.223258	-0.083659
25.296742	-0.083909
25.350000	-0.084122
25.373258	-0.084214
25.446742	-0.084444
25.500000	-0.084530
25.523258	-0.084542
25.596742	-0.084475
25.650000	-0.084353
25.673258	-0.084288
25.746742	-0.084090
25.800000	-0.083989
25.823258	-0.083965
25.896742	-0.083993
25.950000	-0.084106
25.973258	-0.084176
26.046742	-0.084444
26.100000	-0.084642
26.123258	-0.084719
26.196742	-0.084883
26.250000	-0.084912
26.273258	-0.084900
26.346742	-0.084775
26.400000	-0.084637
26.423258	-0.084573
26.496742	-0.084407
26.550000	-0.084350
26.573258	-0.084348
26.646742	-0.084444
26.700000	-0.084592
26.723258	-0.084671
26.796742	-0.084935
26.850000	-0.085103
26.873258	-0.085161
26.946742	-0.085251
27.000000	-0.085227
27.023258	-0.085194
27.096742	-0.085031
27.150000	-0.084893
27.173258	-0.084837
27.246742	-0.084720
27.300000	-0.084713
27.323258	-0.084733
27.396742	-0.084886
27.450000	-0.085055
27.473258	-0.085136
27.546742	-0.085375
27.600000	-0.085501
27.623258	-0.085537
27.696742	-0.085553
27.750000	-0.085485
27.773258	-0.085438
27.846742	-0.085258
27.900000	-0.085135
27.923258	-0.085092
27.996742	-0.085036
28.050000	-0.085077
28.073258	-0.085117
28.146742	-0.085313
28.200000	-0.085487
28.223258	-0.085563
28.296742	-0.085760
28.350000	-0.085838
28.373258	-0.085850
28.446742	-0.085799
28.500000	-0.085698
28.523258	-0.085642
28.596742	-0.085467
28.650000	-0.085373
28.673258	-0.085347
28.746742	-0.085355
28.800000	-0.085440
28.823258	-0.085496
28.896742	-0.085715
28.950000	-0.085880
28.973258	-0.085946
29.046742	-0.086088
29.100000	-0.086115
29.123258	-0.086106
29.196742	-0.086000
29.250000	-0.085879
29.273258	-0.085822
29.346742	-0.085671
29.400000	-0.085613
29.423258	-0.085607
29.496742	-0.085677
29.550000	-0.085797
29.573258	-0.085862
29.646742	-0.086085
29.700000	-0.086229
29.723258	-0.086280
29.796742	-0.086359
29.850000	-0.086339
29.873258	-0.086311
29.946742	-0.086166
30.000000	-0.086041
30.023258	-0.085989
30.096742	-0.085876
30.150000	-0.085860
30.173258	-0.085874
30.246742	-0.085997
30.300000	-0.086140
30.323258	-0.086209
30.396742	-0.086418
30.450000	-0.086529
30.473258	-0.086562
30.546742	-0.086578
30.600000	-0.086517
30.623258	-0.086475
30.696742	-0.086311
30.750000	-0.086195
30.773258	-0.086153
30.846742	-0.086089
30.900000	-0.086115
30.923258	-0.086146
30.996742	-0.086310
31.050000	-0.086462
31.073258	-0.086530
31.146742	-0.086707
31.200000	-0.086780
31.223258	-0.086793
31.296742	-0.086750
31.350000	-0.086660
31.373258	-0.086609
31.446742	-0.086444
31.500000	-0.086349
31.523258	-0.086321
31.596742	-0.086311
31.650000	-0.086375
31.673258	-0.086421
31.746742	-0.086609
31.800000	-0.086757
31.823258	-0.086817
31.896742	-0.086951
31.950000	-0.086982
31.973258	-0.086976
32.046742	-0.086886
32.100000	-0.086776
32.123258	-0.086723
32.196742	-0.086575
32.250000	-0.086510
32.273258	-0.086498
32.346742	-0.086541
32.400000	-0.086636
32.423258	-0.086691
32.496742	-0.086887
32.550000	-0.087018
32.573258	-0.087066
32.646742	-0.087148
32.700000	-0.087139
32.723258	-0.087117
32.796742	-0.086992
32.850000	-0.086877
32.873258	-0.086827
32.946742	-0.086710
33.000000	-0.086680
33.023258	-0.086685
33.096742	-0.086775
33.150000	-0.086892
33.173258	-0.086951
33.246742	-0.087137
33.300000	-0.087242
33.323258	-0.087275
33.396742	-0.087303
33.450000	-0.087259
33.473258	-0.087224
33.546742	-0.087081
33.600000	-0.086972
33.623258	-0.086931
33.696742	-0.086855
33.750000	-0.086862
33.773258	-0.086883
33.846742	-0.087010
33.900000	-0.087136
33.923258	-0.087194
33.996742	-0.087355
34.050000	-0.087427
34.073258	-0.087443
34.146742	-0.087420
34.200000	-0.087348
34.223258	-0.087306
34.296742	-0.087159
34.350000	-0.087069
34.373258	-0.087039
34.446742	-0.087011
34.500000	-0.087052
34.523258	-0.087086
34.596742	-0.087237
34.650000	-0.087362
34.673258	-0.087414
34.746742	-0.087537
34.800000	-0.087573
34.823258	-0.087573
34.896742	-0.087506
34.950000	-0.087416
34.973258	-0.087370
35.046742	-0.087237
35.100000	-0.087172
35.123258	-0.087157
35.196742	-0.087177
35.250000	-0.087248
35.273258	-0.087291
35.346742	-0.087451
35.400000	-0.087564
35.423258	-0.087606
35.496742	-0.087684
35.550000	-0.087684
35.573258	-0.087668
35.646742	-0.087568
35.700000	-0.087471
35.723258	-0.087427
35.796742	-0.087320
35.850000	-0.087286
35.873258	-0.087286
35.946742	-0.087350
36.000000	-0.087442
36.023258	-0.087491
36.096742	-0.087646
36.150000	-0.087737
36.173258	-0.087767
36.246742	-0.087797
36.300000	-0.087764
36.323258	-0.087736
36.396742	-0.087615
36.450000	-0.087521
36.473258	-0.087484
36.546742	-0.087412
36.600000	-0.087411
36.623258	-0.087426
36.696742	-0.087526
36.750000	-0.087630
36.773258	-0.087679
36.846742	-0.087816
36.900000	-0.087880
36.923258	-0.087895
36.996742	-0.087879
37.050000	-0.087819
37.073258	-0.087783
37.146742	-0.087656
37.200000	-0.087574
37.223258	-0.087547
37.296742	-0.087516
37.350000	-0.087546
37.373258	-0.087574
37.446742	-0.087699
37.500000	-0.087806
37.523258	-0.087851
37.596742	-0.087959
37.650000	-0.087992
37.673258	-0.087992
37.746742	-0.087936
37.800000	-0.087857
37.823258	-0.087817
37.896742	-0.087697
37.950000	-0.087636
37.973258	-0.087620
38.046742	-0.087631
38.100000	-0.087689
38.123258	-0.087725
38.196742	-0.087863
38.250000	-0.087963
38.273258	-0.088000
38.346742	-0.088072
38.400000	-0.088074
38.423258	-0.088061
38.496742	-0.087973
38.550000	-0.087885
38.573258	-0.087845
38.646742	-0.087744
38.700000	-0.087708
38.723258	-0.087705
38.796742	-0.087755
38.850000	-0.087833
38.873258	-0.087875
38.946742	-0.088013
39.000000	-0.088097
39.023258	-0.088125
39.096742	-0.088157
39.150000	-0.088130
39.173258	-0.088106
39.246742	-0.087998
39.300000	-0.087910
39.323258	-0.087875
39.396742	-0.087801
39.450000	-0.087793
39.473258	-0.087802
39.546742	-0.087884
39.600000	-0.087975
39.623258	-0.088019
39.696742	-0.088145
39.750000	-0.088207
39.773258	-0.088222
39.846742	-0.088215
39.900000	-0.088165
39.923258	-0.088133
39.996742	-0.088017
40.050000	-0.087938
40.073258	-0.087910
40.146742	-0.087870
40.200000	-0.087889
40.223258	-0.087910
40.296742	-0.088015
40.350000	-0.088109
40.373258	-0.088151
40.446742	-0.088254
40.500000	-0.088290
40.523258	-0.088293
40.596742	-0.088251
40.650000	-0.088184
40.673258	-0.088148
40.746742	-0.088036
40.800000	-0.087974
40.823258	-0.087956
40.896742	-0.087952
40.950000	-0.087994
40.973258	-0.088023
41.046742	-0.088141
41.100000	-0.088231
41.123258	-0.088266
41.196742	-0.088339
41.250000	-0.088348
41.273258	-0.088340
41.346742	-0.088270
41.400000	-0.088194
41.423258	-0.088158
41.496742	-0.088061
41.550000	-0.088021
41.573258	-0.088014
41.646742	-0.088044
41.700000	-0.088105
41.723258	-0.088139
41.796742	-0.088258
41.850000	-0.088335
41.873258	-0.088362
41.946742	-0.088400
42.000000	-0.088385
42.023258	-0.088367
42.096742	-0.088278
42.150000	-0.088201
42.173258	-0.088169
42.246742	-0.088095
42.300000	-0.088079
42.323258	-0.088083
42.396742	-0.088143
42.450000	-0.088216
42.473258	-0.088252
42.546742	-0.088362
42.600000	-0.088420
42.623258	-0.088436
42.696742	-0.088440
42.750000	-0.088403
42.773258	-0.088378
42.846742	-0.088280
42.900000	-0.088210
42.923258	-0.088185
42.996742	-0.088141
43.050000	-0.088149
43.073258	-0.088163
43.146742	-0.088245
43.200000	-0.088323
43.223258	-0.088358
43.296742	-0.088448
43.350000	-0.088484
43.373258	-0.088490
43.446742	-0.088461
43.500000	-0.088407
43.523258	-0.088378
43.596742	-0.088282
43.650000	-0.088226
43.673258	-0.088209
43.746742	-0.088197
43.800000	-0.088227
43.823258	-0.088250
43.896742	-0.088346
43.950000	-0.088421
43.973258	-0.088451
44.046742	-0.088516
44.100000	-0.088528
44.123258	-0.088523
44.196742	-0.088468
44.250000	-0.088404
44.273258	-0.088374
44.346742	-0.088289
44.400000	-0.088251
44.423258	-0.088244
44.496742	-0.088263
44.550000	-0.088312
44.573258	-0.088340
44.646742	-0.088440
44.700000	-0.088506
44.723258	-0.088529
44.796742	-0.088565
44.850000	-0.088554
44.873258	-0.088540
44.946742	-0.088465
45.000000	-0.088399
45.023258	-0.088370
45.096742	-0.088304
45.150000	-0.088287
45.173258	-0.088289
45.246742	-0.088337
45.300000	-0.088398
45.323258	-0.088429
45.396742	-0.088524
45.450000	-0.088575
45.473258	-0.088590
45.546742	-0.088596
45.600000	-0.088565
45.623258	-0.088543
45.696742	-0.088458
45.750000	-0.088395
45.773258	-0.088372
45.846742	-0.088330
45.900000	-0.088334
45.923258	-0.088345
45.996742	-0.088415
46.050000	-0.088482
46.073258	-0.088513
46.146742	-0.088594
46.200000	-0.088628
46.223258	-0.088633
46.296742	-0.088610
46.350000	-0.088564
46.373258	-0.088537
46.446742	-0.088451
46.500000	-0.088398
46.523258	-0.088381
46.596742	-0.088366
46.650000	-0.088390
46.673258	-0.088409
46.746742	-0.088492
46.800000	-0.088560
46.823258	-0.088587
46.896742	-0.088649
46.950000	-0.088663
46.973258	-0.088659
47.046742	-0.088612
47.100000	-0.088556
47.123258	-0.088528
47.196742	-0.088448
47.250000	-0.088410
47.273258	-0.088401
47.346742	-0.088412
47.400000	-0.088453
47.423258	-0.088477
47.496742	-0.088566
47.550000	-0.088627
47.573258	-0.088650
47.646742	-0.088687
47.700000	-0.088682
47.723258	-0.088670
47.796742	-0.088605
47.850000	-0.088545
47.873258	-0.088519
47.946742	-0.088453
48.000000	-0.088432
48.023258	-0.088432
48.096742	-0.088467
48.150000	-0.088519
48.173258	-0.088546
48.246742	-0.088632
48.300000	-0.088682
48.323258	-0.088697
48.396742	-0.088710
48.450000	-0.088687
48.473258	-0.088669
48.546742	-0.088594
48.600000	-0.088536
48.623258	-0.088513
48.696742	-0.088468
48.750000	-0.088465
48.773258	-0.088472
48.846742	-0.088527
48.900000	-0.088585
48.923258	-0.088612
48.996742	-0.088688
49.050000	-0.088723
49.073258	-0.088730
49.146742	-0.088718
49.200000	-0.088681
49.223258	-0.088659
49.296742	-0.088582
49.350000	-0.088532
49.373258	-0.088515
49.446742	-0.088492
49.500000	-0.088507
49.523258	-0.088521
49.596742	-0.088589
49.650000	-0.088647
49.673258	-0.088672
49.746742	-0.088731
49.800000	-0.088749
49.823258	-0.088749
49.896742	-0.088715
49.950000	-0.088669
49.973258	-0.088645
50.046742	-0.088573
50.100000	-0.088536
50.123258	-0.088526
50.196742	-0.088527
50.250000	-0.088556
50.273258	-0.088575
50.346742	-0.088649
50.400000	-0.088702
50.423258	-0.088723
50.496742	-0.088761
50.550000	-0.088762
50.573258	-0.088754
50.646742	-0.088704
50.700000	-0.088653
50.723258	-0.088630
50.796742	-0.088571
50.850000	-0.088548
50.873258	-0.088545
50.946742	-0.088569
51.000000	-0.088609
51.023258	-0.088631
51.096742	-0.088704
51.150000	-0.088748
51.173258	-0.088763
51.246742	-0.088778
51.300000	-0.088762
51.323258	-0.088749
51.396742	-0.088688
51.450000	-0.088639
51.473258	-0.088619
51.546742	-0.088576
51.600000	-0.088570
51.623258	-0.088574
51.696742	-0.088616
51.750000	-0.088663
51.773258	-0.088686
51.846742	-0.088751
51.900000	-0.088783
51.923258	-0.088790
51.996742	-0.088783
52.050000	-0.088754
52.073258	-0.088736
52.146742	-0.088671
52.200000	-0.088628
52.223258	-0.088613
52.296742	-0.088590
52.350000	-0.088600
52.373258	-0.088611
52.446742	-0.088666
52.500000	-0.088715
52.523258	-0.088737
52.596742	-0.088789
52.650000	-0.088805
52.673258	-0.088805
52.746742	-0.088779
52.800000	-0.088740
52.823258	-0.088720
52.896742	-0.088658
52.950000	-0.088624
52.973258	-0.088615
53.046742	-0.088613
53.100000	-0.088636
53.123258	-0.088652
53.196742	-0.088715
53.250000	-0.088762
53.273258	-0.088780
53.346742	-0.088815
53.400000	-0.088816
53.423258	-0.088810
53.496742	-0.088767
53.550000	-0.088723
53.573258	-0.088703
53.646742	-0.088649
53.700000	-0.088628
53.723258	-0.088625
53.796742	-0.088643
53.850000	-0.088677
53.873258	-0.088696
53.946742	-0.088761
54.000000	-0.088800
54.023258	-0.088814
54.096742	-0.088830
54.150000	-0.088817
54.173258	-0.088805
54.246742	-0.088751
54.300000	-0.088707
54.323258	-0.088689
54.396742	-0.088648
54.450000	-0.088640
54.473258	-0.088643
54.546742	-0.088678
54.600000	-0.088720
54.623258	-0.088740
54.696742	-0.088800
54.750000	-0.088830
54.773258	-0.088837
54.846742	-0.088834
54.900000	-0.088809
54.923258	-0.088794
54.996742	-0.088735
55.050000	-0.088694
55.073258	-0.088680
55.146742	-0.088655
55.200000	-0.088661
55.223258	-0.088670
55.296742	-0.088717
55.350000	-0.088761
55.373258	-0.088781
55.446742	-0.088831
55.500000	-0.088848
55.523258	-0.088850
55.596742	-0.088830
55.650000	-0.088796
55.673258	-0.088778
55.746742	-0.088721
55.800000	-0.088688
55.823258	-0.088677
55.896742	-0.088670
55.950000	-0.088688
55.973258	-0.088701
56.046742	-0.088756
56.100000	-0.088799
56.123258	-0.088816
56.196742	-0.088852
56.250000	-0.088857
56.273258	-0.088853
56.346742	-0.088819
56.400000	-0.088780
56.423258	-0.088762
56.496742	-0.088711
56.550000	-0.088688
56.573258	-0.088683
56.646742	-0.088693
56.700000	-0.088720
56.723258	-0.088736
56.796742	-0.088793
56.850000	-0.088830
56.873258	-0.088844
56.946742	-0.088863
57.000000	-0.088856
57.023258	-0.088848
57.096742	-0.088803
57.150000	-0.088764
57.173258	-0.088747
57.246742	-0.088707
57.300000	-0.088695
57.323258	-0.088696
57.396742	-0.088721
57.450000	-0.088755
57.473258	-0.088772
57.546742	-0.088825
57.600000	-0.088854
57.623258	-0.088863
57.696742	-0.088866
57.750000	-0.088848
57.773258	-0.088836
57.846742	-0.088786
57.900000	-0.088750
57.923258	-0.088736
57.996742	-0.088710
58.050000	-0.088711
58.073258	-0.088716
58.146742	-0.088753
58.200000	-0.088790
58.223258	-0.088807
58.296742	-0.088851
58.350000	-0.088870
58.373258	-0.088873
58.446742	-0.088861
58.500000	-0.088834
58.523258	-0.088820
58.596742	-0.088771
58.650000	-0.088741
58.673258	-0.088731
58.746742	-0.088720
58.800000	-0.088732
58.823258	-0.088742
58.896742	-0.088786
58.950000	-0.088822
58.973258	-0.088837
59.046742	-0.088870
59.100000	-0.088877
59.123258	-0.088875
59.196742	-0.088849
59.250000	-0.088818
59.273258	-0.088803
59.346742	-0.088759
59.400000	-0.088737
59.423258	-0.088732
59.496742	-0.088737
59.550000	-0.088758
59.573258	-0.088771
59.646742	-0.088818
59.700000	-0.088850
59.723258	-0.088861
59.796742	-0.088881
59.850000	-0.088876
59.873258	-0.088870
59.946742	-0.088834
60.000000	-0.088801


==> data/disturbance_sensitivity/time_domain_results/bus3_min_nadir_optimized.txt <==
Time	Frequency
# Critical Disturbance Magnitude: -2.5
# Disturbance Location: Bus 3

0.000000	0.000000
0.023258	0.000000
0.096742	0.000000
0.150000	0.000000
0.173258	0.000000
0.246742	0.000000
0.300000	0.000000
0.323258	0.000000
0.396742	0.000000
0.450000	0.000000
0.473258	0.000000
0.546742	0.000000
0.600000	0.000000
0.623258	0.000000
0.696742	0.000000
0.750000	0.000000
0.773258	0.000000
0.846742	0.000000
0.900000	0.000000
0.923258	-0.000021
0.996742	0.000157
1.050000	-0.002285
1.073258	-0.003140
1.146742	-0.002410
1.200000	-0.001687
1.223258	-0.001703
1.296742	-0.002463
1.350000	-0.003717
1.373258	-0.004433
1.446742	-0.003661
1.500000	-0.002071
1.523258	-0.001736
1.596742	-0.002994
1.650000	-0.004553
1.673258	-0.005019
1.746742	-0.005377
1.800000	-0.005349
1.823258	-0.005473
1.896742	-0.007001
1.950000	-0.008183
1.973258	-0.008423
2.046742	-0.007814
2.100000	-0.007033
2.123258	-0.006864
2.196742	-0.007173
2.250000	-0.007588
2.273258	-0.007647
2.346742	-0.007360
2.400000	-0.007297
2.423258	-0.007475
2.496742	-0.008749
2.550000	-0.009722
2.573258	-0.009990
2.646742	-0.010188
2.700000	-0.010116
2.723258	-0.010143
2.796742	-0.010370
2.850000	-0.010384
2.873258	-0.010268
2.946742	-0.009669
3.000000	-0.009379
3.023258	-0.009388
3.096742	-0.009830
3.150000	-0.010276
3.173258	-0.010428
3.246742	-0.010842
3.300000	-0.011203
3.323258	-0.011414
3.396742	-0.012015
3.450000	-0.012193
3.473258	-0.012153
3.546742	-0.011770
3.600000	-0.011467
3.623258	-0.011386
3.696742	-0.011257
3.750000	-0.011212
3.773258	-0.011181
3.846742	-0.011214
3.900000	-0.011439
3.923258	-0.011610
3.996742	-0.012238
4.050000	-0.012624
4.073258	-0.012735
4.146742	-0.012900
4.200000	-0.012898
4.223258	-0.012882
4.296742	-0.012712
4.350000	-0.012489
4.373258	-0.012367
4.446742	-0.012061
4.500000	-0.011984
4.523258	-0.012005
4.596742	-0.012218
4.650000	-0.012453
4.673258	-0.012560
4.746742	-0.012937
4.800000	-0.013210
4.823258	-0.013321
4.896742	-0.013510
4.950000	-0.013476
4.973258	-0.013412
5.046742	-0.013126
5.100000	-0.012911
5.123258	-0.012832
5.196742	-0.012656
5.250000	-0.012609
5.273258	-0.012612
5.346742	-0.012755
5.400000	-0.012966
5.423258	-0.013080
5.496742	-0.013437
5.550000	-0.013637
5.573258	-0.013697
5.646742	-0.013763
5.700000	-0.013705
5.723258	-0.013654
5.796742	-0.013415
5.850000	-0.013215
5.873258	-0.013133
5.946742	-0.012969
6.000000	-0.012956
6.023258	-0.012981
6.096742	-0.013151
6.150000	-0.013331
6.173258	-0.013417
6.246742	-0.013687
6.300000	-0.013842
6.323258	-0.013891
6.396742	-0.013921
6.450000	-0.013836
6.473258	-0.013775
6.546742	-0.013539
6.600000	-0.013373
6.623258	-0.013312
6.696742	-0.013199
6.750000	-0.013201
6.773258	-0.013225
6.846742	-0.013386
6.900000	-0.013552
6.923258	-0.013630
6.996742	-0.013851
7.050000	-0.013957
7.073258	-0.013984
7.146742	-0.013973
7.200000	-0.013885
7.223258	-0.013828
7.296742	-0.013617
7.350000	-0.013472
7.373258	-0.013421
7.446742	-0.013342
7.500000	-0.013366
7.523258	-0.013396
7.596742	-0.013552
7.650000	-0.013695
7.673258	-0.013759
7.746742	-0.013932
7.800000	-0.014009
7.823258	-0.014025
7.896742	-0.013988
7.950000	-0.013894
7.973258	-0.013840
8.046742	-0.013653
8.100000	-0.013536
8.123258	-0.013496
8.196742	-0.013448
8.250000	-0.013482
8.273258	-0.013514
8.346742	-0.013661
8.400000	-0.013787
8.423258	-0.013841
8.496742	-0.013975
8.550000	-0.014024
8.573258	-0.014029
8.646742	-0.013977
8.700000	-0.013886
8.723258	-0.013836
8.796742	-0.013674
8.850000	-0.013578
8.873258	-0.013549
8.946742	-0.013525
9.000000	-0.013568
9.023258	-0.013601
9.096742	-0.013737
9.150000	-0.013844
9.173258	-0.013888
9.246742	-0.013990
9.300000	-0.014019
9.323258	-0.014018
9.396742	-0.013956
9.450000	-0.013869
9.473258	-0.013824
9.546742	-0.013686
9.600000	-0.013612
9.623258	-0.013591
9.696742	-0.013586
9.750000	-0.013633
9.773258	-0.013665
9.846742	-0.013788
9.900000	-0.013879
9.923258	-0.013914
9.996742	-0.013990
10.050000	-0.014003
10.073258	-0.013997
10.146742	-0.013930
10.200000	-0.013851
10.223258	-0.013811
10.296742	-0.013696
10.350000	-0.013639
10.373258	-0.013625
10.446742	-0.013635
10.500000	-0.013684
10.523258	-0.013714
10.596742	-0.013824
10.650000	-0.013899
10.673258	-0.013927
10.746742	-0.013980
10.800000	-0.013982
10.823258	-0.013973
10.896742	-0.013905
10.950000	-0.013833
10.973258	-0.013799
11.046742	-0.013705
11.100000	-0.013664
11.123258	-0.013655
11.196742	-0.013675
11.250000	-0.013724
11.273258	-0.013752
11.346742	-0.013847
11.400000	-0.013909
11.423258	-0.013930
11.496742	-0.013966
11.550000	-0.013959
11.573258	-0.013948
11.646742	-0.013882
11.700000	-0.013819
11.723258	-0.013790
11.796742	-0.013715
11.850000	-0.013686
11.873258	-0.013682
11.946742	-0.013709
12.000000	-0.013756
12.023258	-0.013781
12.096742	-0.013863
12.150000	-0.013912
12.173258	-0.013928
12.246742	-0.013949
12.300000	-0.013936
12.323258	-0.013924
12.396742	-0.013862
12.450000	-0.013807
12.473258	-0.013783
12.546742	-0.013725
12.600000	-0.013707
12.623258	-0.013706
12.696742	-0.013737
12.750000	-0.013781
12.773258	-0.013804
12.846742	-0.013872
12.900000	-0.013911
12.923258	-0.013922
12.996742	-0.013932
13.050000	-0.013915
13.073258	-0.013902
13.146742	-0.013845
13.200000	-0.013799
13.223258	-0.013779
13.296742	-0.013736
13.350000	-0.013726
13.373258	-0.013728
13.446742	-0.013761
13.500000	-0.013801
13.523258	-0.013821
13.596742	-0.013878
13.650000	-0.013907
13.673258	-0.013915
13.746742	-0.013915
13.800000	-0.013896
13.823258	-0.013883
13.896742	-0.013832
13.950000	-0.013793
13.973258	-0.013778
14.046742	-0.013746
14.100000	-0.013743
14.123258	-0.013747
14.196742	-0.013780
14.250000	-0.013816
14.273258	-0.013833
14.346742	-0.013880
14.400000	-0.013901
14.423258	-0.013906
14.496742	-0.013900
14.550000	-0.013879
14.573258	-0.013867
14.646742	-0.013821
14.700000	-0.013790
14.723258	-0.013778
14.796742	-0.013757
14.850000	-0.013758
14.873258	-0.013764
14.946742	-0.013796
15.000000	-0.013828
15.023258	-0.013843
15.096742	-0.013880
15.150000	-0.013894
15.173258	-0.013897
15.246742	-0.013886
15.300000	-0.013865
15.323258	-0.013853
15.396742	-0.013814
15.450000	-0.013789
15.473258	-0.013780
15.546742	-0.013767
15.600000	-0.013772
15.623258	-0.013778
15.696742	-0.013809
15.750000	-0.013837
15.773258	-0.013849
15.846742	-0.013878
15.900000	-0.013887
15.923258	-0.013888
15.996742	-0.013874
16.050000	-0.013853
16.073258	-0.013843
16.146742	-0.013809
16.200000	-0.013789
16.223258	-0.013783
16.296742	-0.013776
16.350000	-0.013783
16.373258	-0.013790
16.446742	-0.013819
16.500000	-0.013843
16.523258	-0.013853
16.596742	-0.013875
16.650000	-0.013880
16.673258	-0.013879
16.746742	-0.013863
16.800000	-0.013844
16.823258	-0.013834
16.896742	-0.013806
16.950000	-0.013791
16.973258	-0.013786
17.046742	-0.013784
17.100000	-0.013793
17.123258	-0.013800
17.196742	-0.013826
17.250000	-0.013847
17.273258	-0.013855
17.346742	-0.013871
17.400000	-0.013873
17.423258	-0.013871
17.496742	-0.013854
17.550000	-0.013837
17.573258	-0.013828
17.646742	-0.013805
17.700000	-0.013793
17.723258	-0.013790
17.796742	-0.013792
17.850000	-0.013802
17.873258	-0.013808
17.946742	-0.013832
18.000000	-0.013849
18.023258	-0.013855
18.096742	-0.013867
18.150000	-0.013867
18.173258	-0.013864
18.246742	-0.013847
18.300000	-0.013831
18.323258	-0.013824
18.396742	-0.013804
18.450000	-0.013796
18.473258	-0.013795
18.546742	-0.013799
18.600000	-0.013809
18.623258	-0.013815
18.696742	-0.013836
18.750000	-0.013850
18.773258	-0.013855
18.846742	-0.013863
18.900000	-0.013860
18.923258	-0.013857
18.996742	-0.013841
19.050000	-0.013827
19.073258	-0.013821
19.146742	-0.013805
19.200000	-0.013800
19.223258	-0.013799
19.296742	-0.013805
19.350000	-0.013815
19.373258	-0.013820
19.446742	-0.013838
19.500000	-0.013850
19.523258	-0.013854
19.596742	-0.013858
19.650000	-0.013855
19.673258	-0.013852
19.746742	-0.013837
19.800000	-0.013824
19.823258	-0.013819
19.896742	-0.013807
19.950000	-0.013803
19.973258	-0.013804
20.046742	-0.013810
20.100000	-0.013820
20.123258	-0.013824
20.196742	-0.013840
20.250000	-0.013849
20.273258	-0.013852
20.346742	-0.013854
20.400000	-0.013850
20.423258	-0.013847
20.496742	-0.013833
20.550000	-0.013822
20.573258	-0.013818
20.646742	-0.013809
20.700000	-0.013807
20.723258	-0.013808
20.796742	-0.013815
20.850000	-0.013824
20.873258	-0.013828
20.946742	-0.013841
21.000000	-0.013847
21.023258	-0.013849
21.096742	-0.013850
21.150000	-0.013845
21.173258	-0.013842
21.246742	-0.013830
21.300000	-0.013821
21.323258	-0.013818
21.396742	-0.013811
21.450000	-0.013811
21.473258	-0.013812
21.546742	-0.013819
21.600000	-0.013827
21.623258	-0.013830
21.696742	-0.013841
21.750000	-0.013846
21.773258	-0.013847
21.846742	-0.013846
21.900000	-0.013842
21.923258	-0.013839
21.996742	-0.013828
22.050000	-0.013821
22.073258	-0.013818
22.146742	-0.013813
22.200000	-0.013814
22.223258	-0.013815
22.296742	-0.013822
22.350000	-0.013829
22.373258	-0.013832
22.446742	-0.013840
22.500000	-0.013844
22.523258	-0.013845
22.596742	-0.013843
22.650000	-0.013838
22.673258	-0.013836
22.746742	-0.013826
22.800000	-0.013821
22.823258	-0.013819
22.896742	-0.013816
22.950000	-0.013817
22.973258	-0.013818
23.046742	-0.013825
23.100000	-0.013831
23.123258	-0.013833
23.196742	-0.013840
23.250000	-0.013842
23.273258	-0.013842
23.346742	-0.013840
23.400000	-0.013835
23.423258	-0.013833
23.496742	-0.013825
23.550000	-0.013821
23.573258	-0.013819
23.646742	-0.013818
23.700000	-0.013820
23.723258	-0.013821
23.796742	-0.013827
23.850000	-0.013832
23.873258	-0.013834
23.946742	-0.013839
24.000000	-0.013840
24.023258	-0.013840
24.096742	-0.013837
24.150000	-0.013833
24.173258	-0.013831
24.246742	-0.013825
24.300000	-0.013821
24.323258	-0.013820
24.396742	-0.013820
24.450000	-0.013822
24.473258	-0.013823
24.546742	-0.013829
24.600000	-0.013833
24.623258	-0.013835
24.696742	-0.013838
24.750000	-0.013839
24.773258	-0.013839
24.846742	-0.013835
24.900000	-0.013831
24.923258	-0.013830
24.996742	-0.013824
25.050000	-0.013822
25.073258	-0.013821
25.146742	-0.013822
25.200000	-0.013824
25.223258	-0.013825
25.296742	-0.013830
25.350000	-0.013834
25.373258	-0.013835
25.446742	-0.013837
25.500000	-0.013837
25.523258	-0.013837
25.596742	-0.013833
25.650000	-0.013830
25.673258	-0.013828
25.746742	-0.013824
25.800000	-0.013822
25.823258	-0.013822
25.896742	-0.013823
25.950000	-0.013825
25.973258	-0.013827
26.046742	-0.013831
26.100000	-0.013834
26.123258	-0.013835
26.196742	-0.013837
26.250000	-0.013836
26.273258	-0.013835
26.346742	-0.013832
26.400000	-0.013829
26.423258	-0.013828
26.496742	-0.013824
26.550000	-0.013823
26.573258	-0.013823
26.646742	-0.013824
26.700000	-0.013827
26.723258	-0.013828
26.796742	-0.013832
26.850000	-0.013834
26.873258	-0.013835
26.946742	-0.013836
27.000000	-0.013835
27.023258	-0.013834
27.096742	-0.013831
27.150000	-0.013828
27.173258	-0.013827
27.246742	-0.013825
27.300000	-0.013824
27.323258	-0.013824
27.396742	-0.013826
27.450000	-0.013828
27.473258	-0.013829
27.546742	-0.013832
27.600000	-0.013834
27.623258	-0.013835
27.696742	-0.013835
27.750000	-0.013834
27.773258	-0.013833
27.846742	-0.013830
27.900000	-0.013828
27.923258	-0.013827
27.996742	-0.013825
28.050000	-0.013825
28.073258	-0.013825
28.146742	-0.013827
28.200000	-0.013829
28.223258	-0.013830
28.296742	-0.013832
28.350000	-0.013834
28.373258	-0.013834
28.446742	-0.013834
28.500000	-0.013833
28.523258	-0.013832
28.596742	-0.013830
28.650000	-0.013828
28.673258	-0.013827
28.746742	-0.013825
28.800000	-0.013825
28.823258	-0.013826
28.896742	-0.013827
28.950000	-0.013829
28.973258	-0.013830
29.046742	-0.013832
29.100000	-0.013833
29.123258	-0.013834
29.196742	-0.013833
29.250000	-0.013832
29.273258	-0.013832
29.346742	-0.013829
29.400000	-0.013828
29.423258	-0.013827
29.496742	-0.013826
29.550000	-0.013826
29.573258	-0.013826
29.646742	-0.013828
29.700000	-0.013830
29.723258	-0.013830
29.796742	-0.013832
29.850000	-0.013833
29.873258	-0.013833
29.946742	-0.013833
30.000000	-0.013832
30.023258	-0.013831
30.096742	-0.013829
30.150000	-0.013828
30.173258	-0.013827
30.246742	-0.013826
30.300000	-0.013827
30.323258	-0.013827
30.396742	-0.013829
30.450000	-0.013830
30.473258	-0.013831
30.546742	-0.013832
30.600000	-0.013833
30.623258	-0.013833
30.696742	-0.013832
30.750000	-0.013831
30.773258	-0.013830
30.846742	-0.013829
30.900000	-0.013828
30.923258	-0.013827
30.996742	-0.013827
31.050000	-0.013827
31.073258	-0.013828
31.146742	-0.013829
31.200000	-0.013830
31.223258	-0.013831
31.296742	-0.013832
31.350000	-0.013832
31.373258	-0.013832
31.446742	-0.013831
31.500000	-0.013830
31.523258	-0.013830
31.596742	-0.013829
31.650000	-0.013828
31.673258	-0.013828
31.746742	-0.013827
31.800000	-0.013828
31.823258	-0.013828
31.896742	-0.013829
31.950000	-0.013830
31.973258	-0.013831
32.046742	-0.013832
32.100000	-0.013832
32.123258	-0.013832
32.196742	-0.013831
32.250000	-0.013830
32.273258	-0.013830
32.346742	-0.013829
32.400000	-0.013828
32.423258	-0.013828
32.496742	-0.013828
32.550000	-0.013828
32.573258	-0.013829
32.646742	-0.013830
32.700000	-0.013830
32.723258	-0.013831
32.796742	-0.013831
32.850000	-0.013831
32.873258	-0.013831
32.946742	-0.013831
33.000000	-0.013830
33.023258	-0.013829
33.096742	-0.013829
33.150000	-0.013828
33.173258	-0.013828
33.246742	-0.013828
33.300000	-0.013829
33.323258	-0.013829
33.396742	-0.013830
33.450000	-0.013831
33.473258	-0.013831
33.546742	-0.013831
33.600000	-0.013831
33.623258	-0.013831
33.696742	-0.013830
33.750000	-0.013830
33.773258	-0.013829
33.846742	-0.013829
33.900000	-0.013828
33.923258	-0.013828
33.996742	-0.013829
34.050000	-0.013829
34.073258	-0.013829
34.146742	-0.013830
34.200000	-0.013831
34.223258	-0.013831
34.296742	-0.013831
34.350000	-0.013831
34.373258	-0.013831
34.446742	-0.013830
34.500000	-0.013829
34.523258	-0.013829
34.596742	-0.013829
34.650000	-0.013828
34.673258	-0.013828
34.746742	-0.013829
34.800000	-0.013829
34.823258	-0.013829
34.896742	-0.013830
34.950000	-0.013831
34.973258	-0.013831
35.046742	-0.013831
35.100000	-0.013831
35.123258	-0.013830
35.196742	-0.013830
35.250000	-0.013829
35.273258	-0.013829
35.346742	-0.013829
35.400000	-0.013829
35.423258	-0.013829
35.496742	-0.013829
35.550000	-0.013829
35.573258	-0.013830
35.646742	-0.013830
35.700000	-0.013830
35.723258	-0.013831
35.796742	-0.013831
35.850000	-0.013830
35.873258	-0.013830
35.946742	-0.013830
36.000000	-0.013829
36.023258	-0.013829
36.096742	-0.013829
36.150000	-0.013829
36.173258	-0.013829
36.246742	-0.013829
36.300000	-0.013830
36.323258	-0.013830
36.396742	-0.013830
36.450000	-0.013830
36.473258	-0.013830
36.546742	-0.013830
36.600000	-0.013830
36.623258	-0.013830
36.696742	-0.013829
36.750000	-0.013829
36.773258	-0.013829
36.846742	-0.013829
36.900000	-0.013829
36.923258	-0.013829
36.996742	-0.013829
37.050000	-0.013830
37.073258	-0.013830
37.146742	-0.013830
37.200000	-0.013830
37.223258	-0.013830
37.296742	-0.013830
37.350000	-0.013830
37.373258	-0.013830
37.446742	-0.013829
37.500000	-0.013829
37.523258	-0.013829
37.596742	-0.013829
37.650000	-0.013829
37.673258	-0.013829
37.746742	-0.013829
37.800000	-0.013830
37.823258	-0.013830
37.896742	-0.013830
37.950000	-0.013830
37.973258	-0.013830
38.046742	-0.013830
38.100000	-0.013830
38.123258	-0.013830
38.196742	-0.013829
38.250000	-0.013829
38.273258	-0.013829
38.346742	-0.013829
38.400000	-0.013829
38.423258	-0.013829
38.496742	-0.013830
38.550000	-0.013830
38.573258	-0.013830
38.646742	-0.013830
38.700000	-0.013830
38.723258	-0.013830
38.796742	-0.013830
38.850000	-0.013830
38.873258	-0.013830
38.946742	-0.013829
39.000000	-0.013829
39.023258	-0.013829
39.096742	-0.013829
39.150000	-0.013829
39.173258	-0.013829
39.246742	-0.013830
39.300000	-0.013830
39.323258	-0.013830
39.396742	-0.013830
39.450000	-0.013830
39.473258	-0.013830
39.546742	-0.013830
39.600000	-0.013830
39.623258	-0.013830
39.696742	-0.013829
39.750000	-0.013829
39.773258	-0.013829
39.846742	-0.013829
39.900000	-0.013829
39.923258	-0.013829
39.996742	-0.013830
40.050000	-0.013830
40.073258	-0.013830
40.146742	-0.013830
40.200000	-0.013830
40.223258	-0.013830
40.296742	-0.013830
40.350000	-0.013830
40.373258	-0.013830
40.446742	-0.013829
40.500000	-0.013829
40.523258	-0.013829
40.596742	-0.013829
40.650000	-0.013829
40.673258	-0.013829
40.746742	-0.013830
40.800000	-0.013830
40.823258	-0.013830
40.896742	-0.013830
40.950000	-0.013830
40.973258	-0.013830
41.046742	-0.013830
41.100000	-0.013830
41.123258	-0.013830
41.196742	-0.013829
41.250000	-0.013829
41.273258	-0.013829
41.346742	-0.013829
41.400000	-0.013829
41.423258	-0.013830
41.496742	-0.013830
41.550000	-0.013830
41.573258	-0.013830
41.646742	-0.013830
41.700000	-0.013830
41.723258	-0.013830
41.796742	-0.013830
41.850000	-0.013830
41.873258	-0.013830
41.946742	-0.013829
42.000000	-0.013829
42.023258	-0.013829
42.096742	-0.013829
42.150000	-0.013830
42.173258	-0.013830
42.246742	-0.013830
42.300000	-0.013830
42.323258	-0.013830
42.396742	-0.013830
42.450000	-0.013830
42.473258	-0.013830
42.546742	-0.013830
42.600000	-0.013830
42.623258	-0.013830
42.696742	-0.013829
42.750000	-0.013829
42.773258	-0.013829
42.846742	-0.013829
42.900000	-0.013830
42.923258	-0.013830
42.996742	-0.013830
43.050000	-0.013830
43.073258	-0.013830
43.146742	-0.013830
43.200000	-0.013830
43.223258	-0.013830
43.296742	-0.013830
43.350000	-0.013830
43.373258	-0.013830
43.446742	-0.013829
43.500000	-0.013829
43.523258	-0.013829
43.596742	-0.013830
43.650000	-0.013830
43.673258	-0.013830
43.746742	-0.013830
43.800000	-0.013830
43.823258	-0.013830
43.896742	-0.013830
43.950000	-0.013830
43.973258	-0.013830
44.046742	-0.013830
44.100000	-0.013830
44.123258	-0.013830
44.196742	-0.013829
44.250000	-0.013829
44.273258	-0.013829
44.346742	-0.013830
44.400000	-0.013830
44.423258	-0.013830
44.496742	-0.013830
44.550000	-0.013830
44.573258	-0.013830
44.646742	-0.013830
44.700000	-0.013830
44.723258	-0.013830
44.796742	-0.013830
44.850000	-0.013830
44.873258	-0.013830
44.946742	-0.013829
45.000000	-0.013830
45.023258	-0.013830
45.096742	-0.013830
45.150000	-0.013830
45.173258	-0.013830
45.246742	-0.013830
45.300000	-0.013830
45.323258	-0.013830
45.396742	-0.013830
45.450000	-0.013830
45.473258	-0.013830
45.546742	-0.013830
45.600000	-0.013830
45.623258	-0.013830
45.696742	-0.013830
45.750000	-0.013830
45.773258	-0.013830
45.846742	-0.013830
45.900000	-0.013830
45.923258	-0.013830
45.996742	-0.013830
46.050000	-0.013830
46.073258	-0.013830
46.146742	-0.013830
46.200000	-0.013830
46.223258	-0.013830
46.296742	-0.013830
46.350000	-0.013830
46.373258	-0.013830
46.446742	-0.013830
46.500000	-0.013830
46.523258	-0.013830
46.596742	-0.013830
46.650000	-0.013830
46.673258	-0.013830
46.746742	-0.013830
46.800000	-0.013830
46.823258	-0.013830
46.896742	-0.013830
46.950000	-0.013830
46.973258	-0.013830
47.046742	-0.013830
47.100000	-0.013830
47.123258	-0.013830
47.196742	-0.013830
47.250000	-0.013830
47.273258	-0.013830
47.346742	-0.013830
47.400000	-0.013830
47.423258	-0.013830
47.496742	-0.013830
47.550000	-0.013830
47.573258	-0.013830
47.646742	-0.013830
47.700000	-0.013830
47.723258	-0.013830
47.796742	-0.013830
47.850000	-0.013830
47.873258	-0.013830
47.946742	-0.013830
48.000000	-0.013830
48.023258	-0.013830
48.096742	-0.013830
48.150000	-0.013830
48.173258	-0.013830
48.246742	-0.013830
48.300000	-0.013830
48.323258	-0.013830
48.396742	-0.013830
48.450000	-0.013830
48.473258	-0.013830
48.546742	-0.013830
48.600000	-0.013830
48.623258	-0.013830
48.696742	-0.013830
48.750000	-0.013830
48.773258	-0.013830
48.846742	-0.013830
48.900000	-0.013830
48.923258	-0.013830
48.996742	-0.013830
49.050000	-0.013830
49.073258	-0.013830
49.146742	-0.013830
49.200000	-0.013830
49.223258	-0.013830
49.296742	-0.013830
49.350000	-0.013830
49.373258	-0.013830
49.446742	-0.013830
49.500000	-0.013830
49.523258	-0.013830
49.596742	-0.013830
49.650000	-0.013830
49.673258	-0.013830
49.746742	-0.013830
49.800000	-0.013830
49.823258	-0.013830
49.896742	-0.013830
49.950000	-0.013830
49.973258	-0.013830
50.046742	-0.013830
50.100000	-0.013830
50.123258	-0.013830
50.196742	-0.013830
50.250000	-0.013830
50.273258	-0.013830
50.346742	-0.013830
50.400000	-0.013830
50.423258	-0.013830
50.496742	-0.013830
50.550000	-0.013830
50.573258	-0.013830
50.646742	-0.013830
50.700000	-0.013830
50.723258	-0.013830
50.796742	-0.013830
50.850000	-0.013830
50.873258	-0.013830
50.946742	-0.013830
51.000000	-0.013830
51.023258	-0.013830
51.096742	-0.013830
51.150000	-0.013830
51.173258	-0.013830
51.246742	-0.013830
51.300000	-0.013830
51.323258	-0.013830
51.396742	-0.013830
51.450000	-0.013830
51.473258	-0.013830
51.546742	-0.013830
51.600000	-0.013830
51.623258	-0.013830
51.696742	-0.013830
51.750000	-0.013830
51.773258	-0.013830
51.846742	-0.013830
51.900000	-0.013830
51.923258	-0.013830
51.996742	-0.013830
52.050000	-0.013830
52.073258	-0.013830
52.146742	-0.013830
52.200000	-0.013830
52.223258	-0.013830
52.296742	-0.013830
52.350000	-0.013830
52.373258	-0.013830
52.446742	-0.013830
52.500000	-0.013830
52.523258	-0.013830
52.596742	-0.013830
52.650000	-0.013830
52.673258	-0.013830
52.746742	-0.013830
52.800000	-0.013830
52.823258	-0.013830
52.896742	-0.013830
52.950000	-0.013830
52.973258	-0.013830
53.046742	-0.013830
53.100000	-0.013830
53.123258	-0.013830
53.196742	-0.013830
53.250000	-0.013830
53.273258	-0.013830
53.346742	-0.013830
53.400000	-0.013830
53.423258	-0.013830
53.496742	-0.013830
53.550000	-0.013830
53.573258	-0.013830
53.646742	-0.013830
53.700000	-0.013830
53.723258	-0.013830
53.796742	-0.013830
53.850000	-0.013830
53.873258	-0.013830
53.946742	-0.013830
54.000000	-0.013830
54.023258	-0.013830
54.096742	-0.013830
54.150000	-0.013830
54.173258	-0.013830
54.246742	-0.013830
54.300000	-0.013830
54.323258	-0.013830
54.396742	-0.013830
54.450000	-0.013830
54.473258	-0.013830
54.546742	-0.013830
54.600000	-0.013830
54.623258	-0.013830
54.696742	-0.013830
54.750000	-0.013830
54.773258	-0.013830
54.846742	-0.013830
54.900000	-0.013830
54.923258	-0.013830
54.996742	-0.013830
55.050000	-0.013830
55.073258	-0.013830
55.146742	-0.013830
55.200000	-0.013830
55.223258	-0.013830
55.296742	-0.013830
55.350000	-0.013830
55.373258	-0.013830
55.446742	-0.013830
55.500000	-0.013830
55.523258	-0.013830
55.596742	-0.013830
55.650000	-0.013830
55.673258	-0.013830
55.746742	-0.013830
55.800000	-0.013830
55.823258	-0.013830
55.896742	-0.013830
55.950000	-0.013830
55.973258	-0.013830
56.046742	-0.013830
56.100000	-0.013830
56.123258	-0.013830
56.196742	-0.013830
56.250000	-0.013830
56.273258	-0.013830
56.346742	-0.013830
56.400000	-0.013830
56.423258	-0.013830
56.496742	-0.013830
56.550000	-0.013830
56.573258	-0.013830
56.646742	-0.013830
56.700000	-0.013830
56.723258	-0.013830
56.796742	-0.013830
56.850000	-0.013830
56.873258	-0.013830
56.946742	-0.013830
57.000000	-0.013830
57.023258	-0.013830
57.096742	-0.013830
57.150000	-0.013830
57.173258	-0.013830
57.246742	-0.013830
57.300000	-0.013830
57.323258	-0.013830
57.396742	-0.013830
57.450000	-0.013830
57.473258	-0.013830
57.546742	-0.013830
57.600000	-0.013830
57.623258	-0.013830
57.696742	-0.013830
57.750000	-0.013830
57.773258	-0.013830
57.846742	-0.013830
57.900000	-0.013830
57.923258	-0.013830
57.996742	-0.013830
58.050000	-0.013830
58.073258	-0.013830
58.146742	-0.013830
58.200000	-0.013830
58.223258	-0.013830
58.296742	-0.013830
58.350000	-0.013830
58.373258	-0.013830
58.446742	-0.013830
58.500000	-0.013830
58.523258	-0.013830
58.596742	-0.013830
58.650000	-0.013830
58.673258	-0.013830
58.746742	-0.013830
58.800000	-0.013830
58.823258	-0.013830
58.896742	-0.013830
58.950000	-0.013830
58.973258	-0.013830
59.046742	-0.013830
59.100000	-0.013830
59.123258	-0.013830
59.196742	-0.013830
59.250000	-0.013830
59.273258	-0.013830
59.346742	-0.013830
59.400000	-0.013830
59.423258	-0.013830
59.496742	-0.013830
59.550000	-0.013830
59.573258	-0.013830
59.646742	-0.013830
59.700000	-0.013830
59.723258	-0.013830
59.796742	-0.013830
59.850000	-0.013830
59.873258	-0.013830
59.946742	-0.013830
60.000000	-0.013830

